SCOUT: Semi-Lagrangian COnservative and Unconditionally sTable schemes for nonlinear advection-diffusion problems

In this work, we propose a new semi-Lagrangian (SL) finite difference scheme for nonlinear advection-diffusion problems. To ensure conservation, which is fundamental for achieving physically consistent solutions, the governing equations are integrated over a space-time control volume constructed along the characteristic curves originating from each computational point. By applying Gauss theorem, all space-time surface integrals can be evaluated. For nonlinear problems, a nonlinear equation must be solved to find the foot of the characteristic, while this is not needed in linear cases. This formulation yields SL schemes that are fully conservative and unconditionally stable, as verified by numerical experiments with CFL numbers up to 100. Moreover, the diffusion terms are, for the first time, directly incorporated within a conservative semi-Lagrangian framework, leading to the development of a novel characteristic-based Crank-Nicolson discretization in which the diffusion contribution is implicitly evaluated at the foot of the characteristic. A broad set of benchmark tests demonstrates the accuracy, robustness, and strict conservation property of the proposed method, as well as its unconditional stability.

==> test10_convStep2.txt <==
xcoor solSLc solSL solExa
0.0314159265 3.0580186009 3.0580218344 3.0580184286
0.0942477796 3.1056794433 3.1056816928 3.1056793418
0.1570796327 3.1533403147 3.1533418741 3.1533402550
0.2199114858 3.2010012034 3.2010022853 3.2010011682
0.2827433388 3.2486621021 3.2486628528 3.2486620814
0.3455751919 3.2963230068 3.2963235275 3.2963229946
0.4084070450 3.3439839150 3.3439842757 3.3439839079
0.4712388980 3.3916448253 3.3916450747 3.3916448211
0.5340707511 3.4393057368 3.4393059085 3.4393057343
0.5969026042 3.4869666490 3.4869667664 3.4869666475
0.6597344573 3.5346275616 3.5346276407 3.5346275607
0.7225663103 3.5822884744 3.5822885259 3.5822884739
0.7853981634 3.6299493874 3.6299494183 3.6299493871
0.8482300165 3.6776103005 3.6776103149 3.6776103003
0.9110618695 3.7252712137 3.7252712134 3.7252712136
0.9738937226 3.7729321268 3.7729321115 3.7729321268
1.0367255757 3.8205930400 3.8205930071 3.8205930400
1.0995574288 3.8682539532 3.8682538976 3.8682539532
1.1623892818 3.9159148664 3.9159147793 3.9159148664
1.2252211349 3.9635757796 3.9635756476 3.9635757796
1.2880529880 4.0112366928 4.0112364953 4.0112366928
1.3508848410 4.0588976060 4.0588973122 4.0588976060
1.4137166941 4.1065585192 4.1065580833 4.1065585192
1.4765485472 4.1542194324 4.1542187860 4.1542194325
1.5393804003 4.2018803456 4.2018793873 4.2018803457
1.6022122533 4.2495412588 4.2495398379 4.2495412589
1.6650441064 4.2972021720 4.2972000644 4.2972021721
1.7278759595 4.3448630852 4.3448599575 4.3448630853
1.7907078125 4.3925239983 4.3925193541 4.3925239985
1.8535396656 4.4401849113 4.4401780108 4.4401849117
1.9163715187 4.4878458243 4.4878355640 4.4878458249
1.9792033718 4.5355067370 4.5354914699 4.5355067382
2.0420352248 4.5831676494 4.5831449143 4.5831676514
2.1048670779 4.6308285613 4.6307946779 4.6308285646
2.1676989310 4.6784894722 4.6784389320 4.6784894778
2.2305307840 4.7261503815 4.7260749336 4.7261503910
2.2933626371 4.7738112880 4.7736985656 4.7738113042
2.3561944902 4.8214721898 4.8213036563 4.8214722173
2.4190263433 4.8691330835 4.8688809144 4.8691331304
2.4818581963 4.9167939633 4.9164163316 4.9167940434
2.5446900494 4.9644548194 4.9638887451 4.9644549561
2.6075219025 5.0121156348 5.0112660942 5.0121158682
2.6703537556 5.0597763806 5.0584996277 5.0597767790
2.7331856086 5.1074370070 5.1055148516 5.1074376872
2.7960174617 5.1550974286 5.1521971879 5.1550985899
2.8588493148 5.2027574985 5.1983688645 5.2027594808
2.9216811678 5.2504169638 5.2437508652 5.2504203469
2.9845130209 5.2980753880 5.2879740161 5.2980811605
3.0473448740 5.3457320178 5.3304261408 5.3457418630
3.1101767271 5.3933855494 5.3701806784 5.3934023308
3.1730085801 5.4410337236 5.4058315624 5.4410623024
3.2358404332 5.4886726183 5.4352480561 5.4887212248
3.2986722863 5.5362954130 5.4552132051 5.5363779292
3.3615041393 5.5838902274 5.4609222340 5.5840299444
3.4243359924 5.6314363425 5.4453430701 5.6316720459
3.4871678455 5.6788975939 5.3985854919 5.6792931888
3.5499996986 5.7262107074 5.3078629564 5.7268700233
3.6128315516 5.7732644795 5.1598966446 5.7743531908
3.6756634047 5.8198629791 4.9511722966 5.8216383655
3.7384952578 5.8656590811 4.7732577713 5.8685051038
3.8013271108 5.9100339945 4.6609393505 5.9144878780
3.8641589639 5.9518754151 4.4740633103 5.9586048313
3.9269908170 5.9891613603 4.1178620911 5.9987905931
3.9898226701 6.0181622628 3.5793696408 6.0307249093
4.0526545231 6.0318730347 3.0457649521 6.0454776295
4.1154863762 6.0168615669 2.6064670992 6.0250491064
4.1783182293 5.9468579061 2.2879809499 5.9350554758
4.2411500823 5.7699388834 2.0740384114 5.7170180585
4.3039819354 5.3854561675 1.9392279925 5.2948204101
4.3668137885 4.6211552793 1.8609291540 4.6272978495
4.4296456416 3.8118528436 1.8219306289 3.8014705995
4.4924774946 2.9135237502 1.8099591262 3.0289804702
4.5553093477 2.4006048204 1.8165121468 2.4761544410
4.6181412008 2.1431386581 1.8357686274 2.1594909615
4.6809730538 2.0256341428 1.8637570300 2.0107497408
4.7438049069 1.9828601293 1.8977651593 1.9592398645
4.8066367600 1.9803023355 1.9359353698 1.9584792533
4.8694686131 1.9997082000 1.9769906909 1.9828854173
4.9323004661 2.0313115928 2.0200501605 2.0194668070
4.9951323192 2.0697747518 2.0645040793 2.0618690398
5.0579641723 2.1121351557 2.1099293711 2.1070385340
5.1207960254 2.1567318285 2.1560318565 2.1535200928
5.1836278784 2.2026140924 2.2026066753 2.2006229656
5.2464597315 2.2492395264 2.2495110290 2.2480198792
5.3092915846 2.2962962873 2.2966453492 2.2955559098
5.3721234376 2.3436041178 2.3439399089 2.3431577511
5.4349552907 2.3910584127 2.3913460238 2.3907907227
5.4977871438 2.4385982924 2.4388297632 2.4384384193
5.5606189969 2.4861882492 2.4863675026 2.4860930810
5.6234508499 2.5338075431 2.5339428014 2.5337510373
5.6862827030 2.5814440308 2.5815442214 2.5814105518
5.7491145561 2.6290906087 2.6291638051 2.6290708035
5.8119464091 2.6767431081 2.6767960170 2.6767314038
5.8747782622 2.7243990812 2.7244370067 2.7243921689
5.9376101153 2.7720570924 2.7720840960 2.7720530122
6.0004419684 2.8197163000 2.8197354227 2.8197138922
6.0632738214 2.8673762102 2.8673896920 2.8673747898
6.1261056745 2.9150365333 2.9150460048 2.9150356956
6.1889375276 2.9626970993 2.9627037343 2.9626966053
6.2517693806 3.0103578081 3.0103624450 3.0103575169


==> test10_convStep3.txt <==
xcoor solSLc solSL solExa
0.0157079633 3.0461032108 3.0461039726 3.0461032003
0.0471238898 3.0699336644 3.0699342663 3.0699336569
0.0785398163 3.0937641189 3.0937645943 3.0937641135
0.1099557429 3.1175945740 3.1175949494 3.1175945701
0.1413716694 3.1414250295 3.1414253260 3.1414250267
0.1727875959 3.1652554853 3.1652557194 3.1652554833
0.2042035225 3.1890859414 3.1890861261 3.1890859399
0.2356194490 3.2129163976 3.2129165433 3.2129163965
0.2670353756 3.2367468539 3.2367469689 3.2367468531
0.2984513021 3.2605773103 3.2605774010 3.2605773097
0.3298672286 3.2844077667 3.2844078382 3.2844077663
0.3612831552 3.3082382232 3.3082382796 3.3082382229
0.3926990817 3.3320686798 3.3320687242 3.3320686796
0.4241150082 3.3558991363 3.3558991713 3.3558991362
0.4555309348 3.3797295929 3.3797296204 3.3797295928
0.4869468613 3.4035600494 3.4035600712 3.4035600494
0.5183627878 3.4273905060 3.4273905231 3.4273905060
0.5497787144 3.4512209626 3.4512209761 3.4512209626
0.5811946409 3.4750514192 3.4750514298 3.4750514192
0.6126105675 3.4988818758 3.4988818842 3.4988818758
0.6440264940 3.5227123324 3.5227123390 3.5227123324
0.6754424205 3.5465427890 3.5465427942 3.5465427890
0.7068583471 3.5703732456 3.5703732497 3.5703732456
0.7382742736 3.5942037022 3.5942037054 3.5942037022
0.7696902001 3.6180341588 3.6180341613 3.6180341588
0.8011061267 3.6418646154 3.6418646174 3.6418646154
0.8325220532 3.6656950720 3.6656950736 3.6656950720
0.8639379797 3.6895255286 3.6895255299 3.6895255286
0.8953539063 3.7133559852 3.7133559862 3.7133559852
0.9267698328 3.7371864419 3.7371864426 3.7371864419
0.9581857593 3.7610168985 3.7610168990 3.7610168985
0.9896016859 3.7848473551 3.7848473555 3.7848473551
1.0210176124 3.8086778117 3.8086778120 3.8086778117
1.0524335390 3.8325082683 3.8325082685 3.8325082683
1.0838494655 3.8563387249 3.8563387251 3.8563387249
1.1152653920 3.8801691815 3.8801691816 3.8801691815
1.1466813186 3.9039996381 3.9039996381 3.9039996381
1.1780972451 3.9278300947 3.9278300947 3.9278300947
1.2095131716 3.9516605513 3.9516605512 3.9516605513
1.2409290982 3.9754910079 3.9754910078 3.9754910079
1.2723450247 3.9993214645 3.9993214643 3.9993214645
1.3037609512 4.0231519211 4.0231519208 4.0231519211
1.3351768778 4.0469823777 4.0469823774 4.0469823777
1.3665928043 4.0708128343 4.0708128338 4.0708128343
1.3980087308 4.0946432909 4.0946432903 4.0946432909
1.4294246574 4.1184737475 4.1184737467 4.1184737475
1.4608405839 4.1423042042 4.1423042031 4.1423042042
1.4922565105 4.1661346608 4.1661346594 4.1661346608
1.5236724370 4.1899651174 4.1899651156 4.1899651174
1.5550883635 4.2137955740 4.2137955717 4.2137955740
1.5865042901 4.2376260306 4.2376260277 4.2376260306
1.6179202166 4.2614564872 4.2614564836 4.2614564872
1.6493361431 4.2852869438 4.2852869392 4.2852869438
1.6807520697 4.3091174004 4.3091173945 4.3091174004
1.7121679962 4.3329478570 4.3329478495 4.3329478570
1.7435839227 4.3567783136 4.3567783041 4.3567783136
1.7749998493 4.3806087702 4.3806087581 4.3806087702
1.8064157758 4.4044392268 4.4044392115 4.4044392268
1.8378317024 4.4282696834 4.4282696639 4.4282696834
1.8692476289 4.4521001400 4.4521001152 4.4521001400
1.9006635554 4.4759305966 4.4759305651 4.4759305966
1.9320794820 4.4997610532 4.4997610131 4.4997610532
1.9634954085 4.5235915098 4.5235914588 4.5235915099
1.9949113350 4.5474219664 4.5474219016 4.5474219665
2.0263272616 4.5712524230 4.5712523407 4.5712524231
2.0577431881 4.5950828796 4.5950827751 4.5950828797
2.0891591146 4.6189133362 4.6189132034 4.6189133363
2.1205750412 4.6427437927 4.6427436241 4.6427437929
2.1519909677 4.6665742493 4.6665740352 4.6665742495
2.1834068942 4.6904047058 4.6904044341 4.6904047061
2.2148228208 4.7142351623 4.7142348175 4.7142351627
2.2462387473 4.7380656188 4.7380651813 4.7380656193
2.2776546739 4.7618960752 4.7618955202 4.7618960759
2.3090706004 4.7857265315 4.7857258277 4.7857265325
2.3404865269 4.8095569877 4.8095560954 4.8095569890
2.3719024535 4.8333874437 4.8333863126 4.8333874456
2.4033183800 4.8572178996 4.8572164661 4.8572179021
2.4347343065 4.8810483551 4.8810465387 4.8810483587
2.4661502331 4.9048788102 4.9048765091 4.9048788152
2.4975661596 4.9287092648 4.9287063500 4.9287092716
2.5289820861 4.9525397185 4.9525360272 4.9525397279
2.5603980127 4.9763701711 4.9763654973 4.9763701842
2.5918139392 5.0002006222 5.0001947051 5.0002006402
2.6232298657 5.0240310711 5.0240235813 5.0240310960
2.6546457923 5.0478615171 5.0478520377 5.0478615515
2.6860617188 5.0716919590 5.0716799631 5.0716920064
2.7174776454 5.0955223953 5.0955072166 5.0955224605
2.7488935719 5.1193528237 5.1193336198 5.1193529136
2.7803094984 5.1431832414 5.1431589472 5.1431833650
2.8117254250 5.1670136441 5.1669829130 5.1670138141
2.8431413515 5.1908440262 5.1908051557 5.1908442597
2.8745572780 5.2146743798 5.2146252172 5.2146747004
2.9059732046 5.2385046941 5.2384425178 5.2385051339
2.9373891311 5.2623349541 5.2622563229 5.2623355568
2.9688050576 5.2861651391 5.2860657027 5.2861659644
3.0002209842 5.3099952206 5.3098694776 5.3099963498
3.0316369107 5.3338251593 5.3336661493 5.3338267029
3.0630528373 5.3576549008 5.3574538133 5.3576570090
3.0944687638 5.3814843705 5.3812301474 5.3814872468
3.1258846903 5.4053134651 5.4049921457 5.4053173852
3.1573006169 5.4291420423 5.4287360062 5.4291473791
3.1887165434 5.4529699061 5.4524569188 5.4529771629
3.2201324699 5.4767967862 5.4761487954 5.4768066413
3.2515483965 5.5006223105 5.4998039276 5.5006356756
3.2829643230 5.5244459663 5.5234125525 5.5244640641
3.3143802495 5.5482670489 5.5469623004 5.5482915138
3.3457961761 5.5720845872 5.5704374921 5.5721175982
3.3772121026 5.5958972417 5.5938182450 5.5959416975
3.4086280291 5.6197031672 5.6170793335 5.6197629106
3.4400439557 5.6434998217 5.6401887363 5.6435799272
3.4714598822 5.6672837003 5.6631057813 5.6673908418
3.5028758088 5.6910499728 5.6857787764 5.6911928845
3.5342917353 5.7147919733 5.7081419787 5.7149820274
3.5657076618 5.7385005025 5.7301117138 5.7387524146
3.5971235884 5.7621628581 5.7515814049 5.7624955321
3.6285395149 5.7857614877 5.7724151958 5.7861990022
3.6599554414 5.8092721210 5.7924397683 5.8098448307
3.6913713680 5.8326611678 5.8114338352 5.8334068611
3.7227872945 5.8558820920 5.8291146492 5.8568470761
3.7542032210 5.8788703466 5.8451206873 5.8801102301
3.7856191476 5.9015362809 5.8589894510 5.9031160617
3.8170350741 5.9237551822 5.8701290288 5.9257480113
3.8484510006 5.9453532515 5.8777805041 5.9478368977
3.8798669272 5.9660901245 5.8809706676 5.9691373583
3.9112828537 5.9856299421 5.8784517107 5.9892939596
3.9426987803 6.0035026742 5.8686250013 6.0077926901
3.9741147068 6.0190506905 5.8494459928 6.0238920432
4.0055306333 6.0313524859 5.8183080766 6.0365261705
4.0369465599 6.0391153277 5.7719052987 6.0441710276
4.0683624864 6.0405248134 5.7060789971 6.0446640425
4.0997784129 6.0330359090 5.6156641915 6.0349708518
4.1311943395 6.0130874612 5.4943729021 6.0109035891
4.1626102660 5.9757236546 5.3347924357 5.9668219944
4.1940261925 5.9141194564 5.1286531958 5.8954029461
4.2254421191 5.8190516476 4.8676613783 5.7876568839
4.2568580456 5.6784567263 4.5465318491 5.6334943948
4.2882739722 5.4780442661 4.1696213333 5.4232398113
4.3196898987 5.2042883927 3.7592880312 5.1503822369
4.3511058252 4.8514523755 3.3710544600 4.8152993619
4.3825217518 4.4400761276 3.0371453293 4.4286280179
4.4139376783 4.0064636807 2.7632579444 4.0120210836
4.4453536048 3.5889990280 2.5452105014 3.5945448026
4.4767695314 3.1727561778 2.3754865218 3.2054917720
4.5081854579 2.8130566666 2.2459242842 2.8670774489
4.5396013844 2.5343457631 2.1489349351 2.5905819946
4.5710173110 2.3306708413 2.0779608185 2.3768902048
4.6024332375 2.1875138826 2.0275618826 2.2197783861
4.6338491640 2.0903859519 1.9933350861 2.1096651965
4.6652650906 2.0272190152 1.9717715583 2.0364332377
4.6966810171 1.9886982069 1.9601025275 1.9910080455
4.7280969437 1.9679007324 1.9561568095 1.9659675968
4.7595128702 1.9597873763 1.9582382657 1.9555806871
4.7909287967 1.9607408086 1.9650246486 1.9555846488
4.8223447233 1.9681723859 1.9754861485 1.9628873729
4.8537606498 1.9802334746 1.9888208223 1.9752834158
4.8851765763 1.9956065519 2.0044039159 1.9912176954
4.9165925029 2.0133522023 2.0217483388 2.0096022620
4.9480084294 2.0327998208 2.0404739525 2.0296800453
4.9794243559 2.0534700255 2.0602837552 2.0509261555
5.0108402825 2.0750196082 2.0809454280 2.0729775943
5.0422562090 2.0972024732 2.1022770350 2.0955837572
5.0736721355 2.1198418966 2.1241359346 2.1185718388
5.1050880621 2.1428107963 2.1464101715 2.1418227779
5.1365039886 2.1660176715 2.1690117862 2.1652545887
5.1679199152 2.1893965662 2.1918716069 2.1888108374
5.1993358417 2.2128998885 2.2149351858 2.2124526889
5.2307517682 2.2364932673 2.2381596001 2.2361534234
5.2621676948 2.2601518591 2.2615110077 2.2598946593
5.2935836213 2.2838576948 2.2849627170 2.2836637524
5.3249995478 2.3075977694 2.3084936690 2.3074520052
5.3564154744 2.3313626650 2.3320872430 2.3312534356
5.3878314009 2.3551455583 2.3557303167 2.3550639293
5.4192473274 2.3789415029 2.3794125267 2.3788806562
5.4506632540 2.4027469265 2.4031256858 2.4027016702
5.4820791805 2.4265592300 2.4268633242 2.4265256326
5.5134951071 2.4503765206 2.4506203279 2.4503516228
5.5449110336 2.4741974283 2.4743926534 2.4741790076
5.5763269601 2.4980209581 2.4981771030 2.4980073516
5.6077428867 2.5218463901 2.5219711477 2.5218363552
5.6391588132 2.5456732031 2.5457727862 2.5456658125
5.6705747397 2.5695010179 2.5695804354 2.5694955819
5.7019906663 2.5933295594 2.5933928421 2.5933255658
5.7334065928 2.6171586279 2.6172090149 2.6171556974
5.7648225193 2.6409880786 2.6410281686 2.6409859304
5.7962384459 2.6648178063 2.6648496820 2.6648162333
5.8276543724 2.6886477349 2.6886730631 2.6886465841
5.8590702989 2.7124778091 2.7124979225 2.7124769680
5.8904862255 2.7363079888 2.7363239519 2.7363073746
5.9219021520 2.7601382449 2.7601509073 2.7601377968
5.9533180786 2.7839685564 2.7839785955 2.7839682297
5.9847340051 2.8077989081 2.8078068636 2.8077986701
6.0161499316 2.8316292887 2.8316355905 2.8316291155
6.0475658582 2.8554596904 2.8554646802 2.8554595644
6.0789817847 2.8792901073 2.8792940567 2.8792900157
6.1103977112 2.9031205352 2.9031236600 2.9031204687
6.1418136378 2.9269509710 2.9269534426 2.9269509228
6.1732295643 2.9507814127 2.9507833667 2.9507813777
6.2046454908 2.9746118584 2.9746134026 2.9746118331
6.2360614174 2.9984423072 2.9984435275 2.9984422889
6.2674773439 3.0222727582 3.0222737224 3.0222727449


==> test11_convStep4_nu02_CNvisc.txt <==
xcoor solSLc solSL solExa
-2.9925000000 1.0000000000 1.0000000000 1.0000000000
-2.9775000000 1.0000000000 1.0000000000 1.0000000000
-2.9625000000 1.0000000000 1.0000000000 1.0000000000
-2.9475000000 1.0000000000 1.0000000000 1.0000000000
-2.9325000000 1.0000000000 1.0000000000 1.0000000000
-2.9175000000 1.0000000000 1.0000000000 1.0000000000
-2.9025000000 1.0000000000 1.0000000000 1.0000000000
-2.8875000000 1.0000000000 1.0000000000 1.0000000000
-2.8725000000 1.0000000000 1.0000000000 1.0000000000
-2.8575000000 1.0000000000 1.0000000000 1.0000000000
-2.8425000000 1.0000000000 1.0000000000 1.0000000000
-2.8275000000 1.0000000000 1.0000000000 1.0000000000
-2.8125000000 1.0000000000 1.0000000000 1.0000000000
-2.7975000000 1.0000000000 1.0000000000 1.0000000000
-2.7825000000 1.0000000000 1.0000000000 1.0000000000
-2.7675000000 1.0000000000 1.0000000000 1.0000000000
-2.7525000000 1.0000000000 1.0000000000 1.0000000000
-2.7375000000 1.0000000000 1.0000000000 1.0000000000
-2.7225000000 1.0000000000 1.0000000000 1.0000000000
-2.7075000000 1.0000000000 1.0000000000 1.0000000000
-2.6925000000 1.0000000000 1.0000000000 1.0000000000
-2.6775000000 1.0000000000 1.0000000000 1.0000000000
-2.6625000000 1.0000000000 1.0000000000 1.0000000000
-2.6475000000 1.0000000000 1.0000000000 1.0000000000
-2.6325000000 1.0000000000 1.0000000000 1.0000000000
-2.6175000000 1.0000000000 1.0000000000 1.0000000000
-2.6025000000 1.0000000000 1.0000000000 1.0000000000
-2.5875000000 1.0000000000 1.0000000000 1.0000000000
-2.5725000000 1.0000000000 1.0000000000 1.0000000000
-2.5575000000 1.0000000000 1.0000000000 1.0000000000
-2.5425000000 1.0000000000 1.0000000000 1.0000000000
-2.5275000000 1.0000000000 1.0000000000 1.0000000000
-2.5125000000 1.0000000000 1.0000000000 1.0000000000
-2.4975000000 1.0000000000 1.0000000000 1.0000000000
-2.4825000000 1.0000000000 1.0000000000 1.0000000000
-2.4675000000 1.0000000000 1.0000000000 1.0000000000
-2.4525000000 1.0000000000 1.0000000000 1.0000000000
-2.4375000000 1.0000000000 1.0000000000 1.0000000000
-2.4225000000 1.0000000000 1.0000000000 1.0000000000
-2.4075000000 1.0000000000 1.0000000000 1.0000000000
-2.3925000000 1.0000000000 1.0000000000 1.0000000000
-2.3775000000 1.0000000000 1.0000000000 1.0000000000
-2.3625000000 1.0000000000 1.0000000000 1.0000000000
-2.3475000000 1.0000000000 1.0000000000 1.0000000000
-2.3325000000 1.0000000000 1.0000000000 1.0000000000
-2.3175000000 1.0000000000 1.0000000000 1.0000000000
-2.3025000000 1.0000000000 1.0000000000 1.0000000000
-2.2875000000 1.0000000000 1.0000000000 1.0000000000
-2.2725000000 1.0000000000 1.0000000000 1.0000000000
-2.2575000000 1.0000000000 1.0000000000 1.0000000000
-2.2425000000 1.0000000000 1.0000000000 1.0000000000
-2.2275000000 1.0000000000 1.0000000000 1.0000000000
-2.2125000000 1.0000000000 1.0000000000 1.0000000000
-2.1975000000 1.0000000000 1.0000000000 1.0000000000
-2.1825000000 1.0000000000 1.0000000000 1.0000000000
-2.1675000000 1.0000000000 1.0000000000 1.0000000000
-2.1525000000 1.0000000000 1.0000000000 1.0000000000
-2.1375000000 1.0000000000 1.0000000000 1.0000000000
-2.1225000000 1.0000000000 1.0000000000 1.0000000000
-2.1075000000 1.0000000000 1.0000000000 1.0000000000
-2.0925000000 1.0000000000 1.0000000000 1.0000000000
-2.0775000000 1.0000000000 1.0000000000 1.0000000000
-2.0625000000 1.0000000000 1.0000000000 1.0000000000
-2.0475000000 1.0000000000 1.0000000000 1.0000000000
-2.0325000000 1.0000000000 1.0000000000 1.0000000000
-2.0175000000 1.0000000000 1.0000000000 1.0000000000
-2.0025000000 1.0000000000 1.0000000000 1.0000000000
-1.9875000000 1.0000000000 1.0000000000 1.0000000000
-1.9725000000 1.0000000000 1.0000000000 1.0000000000
-1.9575000000 1.0000000000 1.0000000000 1.0000000000
-1.9425000000 1.0000000000 1.0000000000 1.0000000000
-1.9275000000 1.0000000000 1.0000000000 1.0000000000
-1.9125000000 1.0000000000 1.0000000000 1.0000000000
-1.8975000000 1.0000000000 1.0000000000 1.0000000000
-1.8825000000 1.0000000000 1.0000000000 1.0000000000
-1.8675000000 1.0000000000 1.0000000000 1.0000000000
-1.8525000000 1.0000000000 1.0000000000 1.0000000000
-1.8375000000 1.0000000000 1.0000000000 1.0000000000
-1.8225000000 1.0000000000 1.0000000000 1.0000000000
-1.8075000000 1.0000000000 1.0000000000 1.0000000000
-1.7925000000 1.0000000000 1.0000000000 1.0000000000
-1.7775000000 1.0000000000 1.0000000000 1.0000000000
-1.7625000000 1.0000000000 1.0000000000 1.0000000000
-1.7475000000 1.0000000000 1.0000000000 1.0000000000
-1.7325000000 1.0000000000 1.0000000000 1.0000000000
-1.7175000000 1.0000000000 1.0000000000 1.0000000000
-1.7025000000 1.0000000000 1.0000000000 1.0000000000
-1.6875000000 1.0000000000 1.0000000000 1.0000000000
-1.6725000000 1.0000000000 1.0000000000 1.0000000000
-1.6575000000 1.0000000000 1.0000000000 1.0000000000
-1.6425000000 1.0000000000 1.0000000000 1.0000000000
-1.6275000000 1.0000000000 1.0000000000 1.0000000000
-1.6125000000 1.0000000000 1.0000000000 1.0000000000
-1.5975000000 1.0000000000 1.0000000000 1.0000000000
-1.5825000000 1.0000000000 1.0000000000 1.0000000000
-1.5675000000 1.0000000000 1.0000000000 1.0000000000
-1.5525000000 1.0000000000 1.0000000000 1.0000000000
-1.5375000000 1.0000000000 1.0000000000 1.0000000000
-1.5225000000 1.0000000000 1.0000000000 1.0000000000
-1.5075000000 1.0000000000 1.0000000000 1.0000000000
-1.4925000000 1.0000000000 1.0000000000 1.0000000000
-1.4775000000 1.0000000000 1.0000000000 1.0000000000
-1.4625000000 1.0000000000 1.0000000000 1.0000000000
-1.4475000000 1.0000000000 1.0000000000 1.0000000000
-1.4325000000 1.0000000000 1.0000000000 1.0000000000
-1.4175000000 1.0000000000 1.0000000000 1.0000000000
-1.4025000000 1.0000000000 1.0000000000 1.0000000000
-1.3875000000 1.0000000000 1.0000000000 1.0000000000
-1.3725000000 1.0000000000 1.0000000000 1.0000000000
-1.3575000000 1.0000000000 1.0000000000 1.0000000000
-1.3425000000 1.0000000000 1.0000000000 1.0000000000
-1.3275000000 1.0000000000 1.0000000000 1.0000000000
-1.3125000000 1.0000000000 1.0000000000 1.0000000000
-1.2975000000 1.0000000000 1.0000000000 1.0000000000
-1.2825000000 1.0000000000 1.0000000000 1.0000000000
-1.2675000000 1.0000000000 1.0000000000 1.0000000000
-1.2525000000 1.0000000000 1.0000000000 1.0000000000
-1.2375000000 1.0000000000 1.0000000000 1.0000000000
-1.2225000000 1.0000000000 1.0000000000 1.0000000000
-1.2075000000 1.0000000000 1.0000000000 1.0000000000
-1.1925000000 1.0000000000 1.0000000000 1.0000000000
-1.1775000000 1.0000000000 1.0000000000 1.0000000000
-1.1625000000 1.0000000000 1.0000000000 1.0000000000
-1.1475000000 1.0000000000 1.0000000000 1.0000000000
-1.1325000000 1.0000000000 1.0000000000 1.0000000000
-1.1175000000 1.0000000000 1.0000000000 1.0000000000
-1.1025000000 1.0000000000 1.0000000000 1.0000000000
-1.0875000000 1.0000000000 1.0000000000 1.0000000000
-1.0725000000 1.0000000000 1.0000000000 1.0000000000
-1.0575000000 1.0000000000 1.0000000000 1.0000000000
-1.0425000000 1.0000000000 1.0000000000 1.0000000000
-1.0275000000 1.0000000000 1.0000000000 1.0000000000
-1.0125000000 1.0000000000 1.0000000000 1.0000000000
-0.9975000000 1.0000000000 1.0000000000 1.0000000000
-0.9825000000 1.0000000000 1.0000000000 1.0000000000
-0.9675000000 1.0000000000 1.0000000000 1.0000000000
-0.9525000000 1.0000000000 1.0000000000 1.0000000000
-0.9375000000 1.0000000000 1.0000000000 1.0000000000
-0.9225000000 1.0000000000 1.0000000000 1.0000000000
-0.9075000000 1.0000000000 1.0000000000 1.0000000000
-0.8925000000 1.0000000000 1.0000000000 1.0000000000
-0.8775000000 1.0000000000 1.0000000000 1.0000000000
-0.8625000000 1.0000000000 1.0000000000 1.0000000000
-0.8475000000 1.0000000000 1.0000000000 1.0000000000
-0.8325000000 1.0000000000 1.0000000000 1.0000000000
-0.8175000000 1.0000000000 0.9999999999 1.0000000000
-0.8025000000 1.0000000000 0.9999999999 1.0000000000
-0.7875000000 1.0000000000 0.9999999999 1.0000000000
-0.7725000000 1.0000000000 0.9999999998 1.0000000000
-0.7575000000 1.0000000000 0.9999999998 1.0000000000
-0.7425000000 1.0000000000 0.9999999997 1.0000000000
-0.7275000000 1.0000000000 0.9999999995 1.0000000000
-0.7125000000 1.0000000000 0.9999999994 1.0000000000
-0.6975000000 1.0000000000 0.9999999991 1.0000000000
-0.6825000000 1.0000000000 0.9999999988 1.0000000000
-0.6675000000 1.0000000000 0.9999999983 1.0000000000
-0.6525000000 1.0000000000 0.9999999977 1.0000000000
-0.6375000000 1.0000000000 0.9999999968 1.0000000000
-0.6225000000 1.0000000000 0.9999999956 1.0000000000
-0.6075000000 1.0000000000 0.9999999940 1.0000000000
-0.5925000000 1.0000000000 0.9999999917 1.0000000000
-0.5775000000 1.0000000000 0.9999999886 1.0000000000
-0.5625000000 0.9999999999 0.9999999844 1.0000000000
-0.5475000000 0.9999999999 0.9999999785 1.0000000000
-0.5325000000 0.9999999998 0.9999999706 1.0000000000
-0.5175000000 0.9999999997 0.9999999596 1.0000000000
-0.5025000000 0.9999999995 0.9999999447 1.0000000000
-0.4875000000 0.9999999993 0.9999999244 1.0000000000
-0.4725000000 0.9999999988 0.9999998967 1.0000000000
-0.4575000000 0.9999999982 0.9999998589 0.9999999999
-0.4425000000 0.9999999972 0.9999998076 0.9999999999
-0.4275000000 0.9999999956 0.9999997379 0.9999999998
-0.4125000000 0.9999999931 0.9999996432 0.9999999996
-0.3975000000 0.9999999894 0.9999995150 0.9999999993
-0.3825000000 0.9999999835 0.9999993414 0.9999999987
-0.3675000000 0.9999999746 0.9999991067 0.9999999975
-0.3525000000 0.9999999609 0.9999987899 0.9999999955
-0.3375000000 0.9999999399 0.9999983626 0.9999999918
-0.3225000000 0.9999999078 0.9999977874 0.9999999853
-0.3075000000 0.9999998590 0.9999970140 0.9999999740
-0.2925000000 0.9999997849 0.9999959757 0.9999999543
-0.2775000000 0.9999996726 0.9999945839 0.9999999205
-0.2625000000 0.9999995031 0.9999927212 0.9999998632
-0.2475000000 0.9999992480 0.9999902323 0.9999997668
-0.2325000000 0.9999988650 0.9999869124 0.9999996064
-0.2175000000 0.9999982923 0.9999824916 0.9999993422
-0.2025000000 0.9999974386 0.9999766154 0.9999989115
-0.1875000000 0.9999961707 0.9999688194 0.9999982164
-0.1725000000 0.9999942948 0.9999584962 0.9999971061
-0.1575000000 0.9999915302 0.9999448539 0.9999953505
-0.1425000000 0.9999874728 0.9999268626 0.9999926030
-0.1275000000 0.9999815438 0.9999031869 0.9999883468
-0.1125000000 0.9999729192 0.9998721003 0.9999818203
-0.0975000000 0.9999604330 0.9998313771 0.9999719145
-0.0825000000 0.9999424467 0.9997781585 0.9999570323
-0.0675000000 0.9999166730 0.9997087836 0.9999349011
-0.0525000000 0.9998799431 0.9996185826 0.9999023247
-0.0375000000 0.9998279015 0.9995016199 0.9998548606
-0.0225000000 0.9997546114 0.9993503821 0.9997864081
-0.0075000000 0.9996520524 0.9991553974 0.9996886900
0.0075000000 0.9995094916 0.9989047792 0.9995506125
0.0225000000 0.9993127097 0.9985836791 0.9993574899
0.0375000000 0.9990430691 0.9981736425 0.9990901244
0.0525000000 0.9986764170 0.9976518531 0.9987237378
0.0675000000 0.9981818273 0.9969902612 0.9982267611
0.0825000000 0.9975202019 0.9961545908 0.9975595018
0.0975000000 0.9966427703 0.9951032267 0.9966727230
0.1125000000 0.9954895491 0.9937859920 0.9955061871
0.1275000000 0.9939878469 0.9921428367 0.9939872385
0.1425000000 0.9920509197 0.9901024722 0.9920295207
0.1575000000 0.9895769033 0.9875810055 0.9895319414
0.1725000000 0.9864481557 0.9844806487 0.9863780220
0.1875000000 0.9825311542 0.9806886043 0.9824357733
0.2025000000 0.9776770935 0.9760762547 0.9775582475
0.2175000000 0.9717233381 0.9704988131 0.9715849071
0.2325000000 0.9644958783 0.9637956210 0.9643439316
0.2475000000 0.9558129148 0.9557912959 0.9556555473
0.2625000000 0.9454896121 0.9462979469 0.9453364171
0.2775000000 0.9333439079 0.9351186667 0.9332050624
0.2925000000 0.9192030721 0.9220524816 0.9190882177
0.3075000000 0.9029106222 0.9069008785 0.9028279346
0.3225000000 0.8843333600 0.8894759340 0.8842891737
0.3375000000 0.8633686573 0.8696099328 0.8633675475
0.3525000000 0.8399522599 0.8471661930 0.8399968160
0.3675000000 0.8140662224 0.8220506126 0.8141556975
0.3825000000 0.7857453044 0.7942232391 0.7858735461
0.3975000000 0.7550796992 0.7637089724 0.7552344667
0.4125000000 0.7222138465 0.7306063641 0.7223794934
0.4275000000 0.6873441683 0.6950934263 0.6875065456
0.4425000000 0.6507188373 0.6574294429 0.6508679907
0.4575000000 0.6126381042 0.6179520038 0.6127657823
0.4725000000 0.5734491237 0.5770688685 0.5735442917
0.4875000000 0.5335319724 0.5352447714 0.5335810988
0.5025000000 0.4932822956 0.4929838485 0.4932761476
0.5175000000 0.4530995951 0.4508088970 0.4530397811
0.5325000000 0.4133824521 0.4092390964 0.4132802506
0.5475000000 0.3745225149 0.3687680209 0.3743913312
0.5625000000 0.3368907855 0.3298437400 0.3367406672
0.5775000000 0.3008202930 0.2928525237 0.3006594201
0.5925000000 0.2665943806 0.2581072100 0.2664337015
0.6075000000 0.2344437606 0.2258407356 0.2342981509
0.6225000000 0.2045473766 0.1962047723 0.2044318764
0.6375000000 0.1770316754 0.1692729370 0.1769568262
0.6525000000 0.1519683611 0.1450477022 0.1519385105
0.6675000000 0.1293742088 0.1234699546 0.1293888618
0.6825000000 0.1092150526 0.1044301136 0.1092709165
0.6975000000 0.0914129241 0.0877798097 0.0915049189
0.7125000000 0.0758541163 0.0733432860 0.0759754104
0.7275000000 0.0623968534 0.0609278923 0.0625388548
0.7425000000 0.0508784685 0.0503332539 0.0510313722
0.7575000000 0.0411223898 0.0413588911 0.0412762024
0.7725000000 0.0329449605 0.0338102258 0.0330905844
0.7875000000 0.0261617839 0.0275030375 0.0262918162
0.8025000000 0.0205932045 0.0222665129 0.0207023397
0.8175000000 0.0160686783 0.0179450822 0.0161537774
0.8325000000 0.0124299726 0.0143992593 0.0124899137
0.8475000000 0.0095332720 0.0115056980 0.0095686781
0.8625000000 0.0072503287 0.0091566675 0.0072632266
0.8775000000 0.0054688093 0.0072591199 0.0054622523
0.8925000000 0.0040919908 0.0057335003 0.0040696690
0.9075000000 0.0030379508 0.0045124179 0.0030038169
0.9225000000 0.0022383930 0.0035392700 0.0021963312
0.9375000000 0.0016372405 0.0027668868 0.0015908023
0.9525000000 0.0011891150 0.0021562449 0.0011413361
0.9675000000 0.0008578019 0.0016752777 0.0008111025
0.9825000000 0.0006147786 0.0012978007 0.0005709387
0.9975000000 0.0004378598 0.0010025586 0.0003980542
1.0125000000 0.0003099915 0.0007723921 0.0002748666
1.0275000000 0.0002182096 0.0005935205 0.0001879827
1.0425000000 0.0001527620 0.0004549303 0.0001273266
1.0575000000 0.0001063844 0.0003478603 0.0000854114
1.0725000000 0.0000737160 0.0002653709 0.0000567413
1.0875000000 0.0000508349 0.0002019882 0.0000373301
1.1025000000 0.0000348956 0.0001534112 0.0000243214
1.1175000000 0.0000238492 0.0001162730 0.0000156920
1.1325000000 0.0000162314 0.0000879474 0.0000100259
1.1475000000 0.0000110026 0.0000663924 0.0000063432
1.1625000000 0.0000074296 0.0000500258 0.0000039741
1.1775000000 0.0000049985 0.0000376250 0.0000024655
1.1925000000 0.0000033511 0.0000282482 0.0000015146
1.2075000000 0.0000022390 0.0000211721 0.0000009213
1.2225000000 0.0000014912 0.0000158422 0.0000005549
1.2375000000 0.0000009901 0.0000118351 0.0000003309
1.2525000000 0.0000006554 0.0000088278 0.0000001954
1.2675000000 0.0000004326 0.0000065748 0.0000001143
1.2825000000 0.0000002848 0.0000048896 0.0000000662
1.2975000000 0.0000001869 0.0000036312 0.0000000379
1.3125000000 0.0000001224 0.0000026930 0.0000000215
1.3275000000 0.0000000800 0.0000019945 0.0000000121
1.3425000000 0.0000000521 0.0000014752 0.0000000067
1.3575000000 0.0000000339 0.0000010898 0.0000000037
1.3725000000 0.0000000220 0.0000008041 0.0000000020
1.3875000000 0.0000000142 0.0000005926 0.0000000011
1.4025000000 0.0000000092 0.0000004362 0.0000000006
1.4175000000 0.0000000059 0.0000003207 0.0000000003
1.4325000000 0.0000000038 0.0000002356 0.0000000002
1.4475000000 0.0000000025 0.0000001728 0.0000000001
1.4625000000 0.0000000016 0.0000001267 0.0000000000
1.4775000000 0.0000000010 0.0000000927 0.0000000000
1.4925000000 0.0000000006 0.0000000678 0.0000000000
1.5075000000 0.0000000004 0.0000000496 0.0000000000
1.5225000000 0.0000000003 0.0000000362 0.0000000000
1.5375000000 0.0000000002 0.0000000264 0.0000000000
1.5525000000 0.0000000001 0.0000000192 0.0000000000
1.5675000000 0.0000000001 0.0000000140 0.0000000000
1.5825000000 0.0000000000 0.0000000102 0.0000000000
1.5975000000 0.0000000000 0.0000000074 0.0000000000
1.6125000000 0.0000000000 0.0000000054 0.0000000000
1.6275000000 0.0000000000 0.0000000039 0.0000000000
1.6425000000 0.0000000000 0.0000000028 0.0000000000
1.6575000000 0.0000000000 0.0000000021 0.0000000000
1.6725000000 0.0000000000 0.0000000015 0.0000000000
1.6875000000 0.0000000000 0.0000000011 0.0000000000
1.7025000000 0.0000000000 0.0000000008 0.0000000000
1.7175000000 0.0000000000 0.0000000006 0.0000000000
1.7325000000 0.0000000000 0.0000000004 0.0000000000
1.7475000000 0.0000000000 0.0000000003 0.0000000000
1.7625000000 0.0000000000 0.0000000002 0.0000000000
1.7775000000 0.0000000000 0.0000000002 0.0000000000
1.7925000000 0.0000000000 0.0000000001 0.0000000000
1.8075000000 0.0000000000 0.0000000001 0.0000000000
1.8225000000 0.0000000000 0.0000000001 0.0000000000
1.8375000000 0.0000000000 0.0000000000 0.0000000000
1.8525000000 0.0000000000 0.0000000000 0.0000000000
1.8675000000 0.0000000000 0.0000000000 0.0000000000
1.8825000000 0.0000000000 0.0000000000 0.0000000000
1.8975000000 0.0000000000 0.0000000000 0.0000000000
1.9125000000 0.0000000000 0.0000000000 0.0000000000
1.9275000000 0.0000000000 0.0000000000 0.0000000000
1.9425000000 0.0000000000 0.0000000000 0.0000000000
1.9575000000 0.0000000000 0.0000000000 0.0000000000
1.9725000000 0.0000000000 0.0000000000 0.0000000000
1.9875000000 0.0000000000 0.0000000000 0.0000000000
2.0025000000 0.0000000000 0.0000000000 0.0000000000
2.0175000000 0.0000000000 0.0000000000 0.0000000000
2.0325000000 0.0000000000 0.0000000000 0.0000000000
2.0475000000 0.0000000000 0.0000000000 0.0000000000
2.0625000000 0.0000000000 0.0000000000 0.0000000000
2.0775000000 0.0000000000 0.0000000000 0.0000000000
2.0925000000 0.0000000000 0.0000000000 0.0000000000
2.1075000000 0.0000000000 0.0000000000 0.0000000000
2.1225000000 0.0000000000 0.0000000000 0.0000000000
2.1375000000 0.0000000000 0.0000000000 0.0000000000
2.1525000000 0.0000000000 0.0000000000 0.0000000000
2.1675000000 0.0000000000 0.0000000000 0.0000000000
2.1825000000 0.0000000000 0.0000000000 0.0000000000
2.1975000000 0.0000000000 0.0000000000 0.0000000000
2.2125000000 0.0000000000 0.0000000000 0.0000000000
2.2275000000 0.0000000000 0.0000000000 0.0000000000
2.2425000000 0.0000000000 0.0000000000 0.0000000000
2.2575000000 0.0000000000 0.0000000000 0.0000000000
2.2725000000 0.0000000000 0.0000000000 0.0000000000
2.2875000000 0.0000000000 0.0000000000 0.0000000000
2.3025000000 0.0000000000 0.0000000000 0.0000000000
2.3175000000 0.0000000000 0.0000000000 0.0000000000
2.3325000000 0.0000000000 0.0000000000 0.0000000000
2.3475000000 0.0000000000 0.0000000000 0.0000000000
2.3625000000 0.0000000000 0.0000000000 0.0000000000
2.3775000000 0.0000000000 0.0000000000 0.0000000000
2.3925000000 0.0000000000 0.0000000000 0.0000000000
2.4075000000 0.0000000000 0.0000000000 0.0000000000
2.4225000000 0.0000000000 0.0000000000 0.0000000000
2.4375000000 0.0000000000 0.0000000000 0.0000000000
2.4525000000 0.0000000000 0.0000000000 0.0000000000
2.4675000000 0.0000000000 0.0000000000 0.0000000000
2.4825000000 0.0000000000 0.0000000000 0.0000000000
2.4975000000 0.0000000000 0.0000000000 0.0000000000
2.5125000000 0.0000000000 0.0000000000 0.0000000000
2.5275000000 0.0000000000 0.0000000000 0.0000000000
2.5425000000 0.0000000000 0.0000000000 0.0000000000
2.5575000000 0.0000000000 0.0000000000 0.0000000000
2.5725000000 0.0000000000 0.0000000000 0.0000000000
2.5875000000 0.0000000000 0.0000000000 0.0000000000
2.6025000000 0.0000000000 0.0000000000 0.0000000000
2.6175000000 0.0000000000 0.0000000000 0.0000000000
2.6325000000 0.0000000000 0.0000000000 0.0000000000
2.6475000000 0.0000000000 0.0000000000 0.0000000000
2.6625000000 0.0000000000 0.0000000000 0.0000000000
2.6775000000 0.0000000000 0.0000000000 0.0000000000
2.6925000000 0.0000000000 0.0000000000 0.0000000000
2.7075000000 0.0000000000 0.0000000000 0.0000000000
2.7225000000 0.0000000000 0.0000000000 0.0000000000
2.7375000000 0.0000000000 0.0000000000 0.0000000000
2.7525000000 0.0000000000 0.0000000000 0.0000000000
2.7675000000 0.0000000000 0.0000000000 0.0000000000
2.7825000000 0.0000000000 0.0000000000 0.0000000000
2.7975000000 0.0000000000 0.0000000000 0.0000000000
2.8125000000 0.0000000000 0.0000000000 0.0000000000
2.8275000000 0.0000000000 0.0000000000 0.0000000000
2.8425000000 0.0000000000 0.0000000000 0.0000000000
2.8575000000 0.0000000000 0.0000000000 0.0000000000
2.8725000000 0.0000000000 0.0000000000 0.0000000000
2.8875000000 0.0000000000 0.0000000000 0.0000000000
2.9025000000 0.0000000000 0.0000000000 0.0000000000
2.9175000000 0.0000000000 0.0000000000 0.0000000000
2.9325000000 0.0000000000 0.0000000000 0.0000000000
2.9475000000 0.0000000000 0.0000000000 0.0000000000
2.9625000000 0.0000000000 0.0000000000 0.0000000000
2.9775000000 0.0000000000 0.0000000000 0.0000000000
2.9925000000 0.0000000000 0.0000000000 0.0000000000


==> test11_convStep4_nu02_CNviscClassic.txt <==
xcoor solSLc solSL solExa
-2.9925000000 1.0000000000 1.0000000000 1.0000000000
-2.9775000000 1.0000000000 1.0000000000 1.0000000000
-2.9625000000 1.0000000000 1.0000000000 1.0000000000
-2.9475000000 1.0000000000 1.0000000000 1.0000000000
-2.9325000000 1.0000000000 1.0000000000 1.0000000000
-2.9175000000 1.0000000000 1.0000000000 1.0000000000
-2.9025000000 1.0000000000 1.0000000000 1.0000000000
-2.8875000000 1.0000000000 1.0000000000 1.0000000000
-2.8725000000 1.0000000000 1.0000000000 1.0000000000
-2.8575000000 1.0000000000 1.0000000000 1.0000000000
-2.8425000000 1.0000000000 1.0000000000 1.0000000000
-2.8275000000 1.0000000000 1.0000000000 1.0000000000
-2.8125000000 1.0000000000 1.0000000000 1.0000000000
-2.7975000000 1.0000000000 1.0000000000 1.0000000000
-2.7825000000 1.0000000000 1.0000000000 1.0000000000
-2.7675000000 1.0000000000 1.0000000000 1.0000000000
-2.7525000000 1.0000000000 1.0000000000 1.0000000000
-2.7375000000 1.0000000000 1.0000000000 1.0000000000
-2.7225000000 1.0000000000 1.0000000000 1.0000000000
-2.7075000000 1.0000000000 1.0000000000 1.0000000000
-2.6925000000 1.0000000000 1.0000000000 1.0000000000
-2.6775000000 1.0000000000 1.0000000000 1.0000000000
-2.6625000000 1.0000000000 1.0000000000 1.0000000000
-2.6475000000 1.0000000000 1.0000000000 1.0000000000
-2.6325000000 1.0000000000 1.0000000000 1.0000000000
-2.6175000000 1.0000000000 1.0000000000 1.0000000000
-2.6025000000 1.0000000000 1.0000000000 1.0000000000
-2.5875000000 1.0000000000 1.0000000000 1.0000000000
-2.5725000000 1.0000000000 1.0000000000 1.0000000000
-2.5575000000 1.0000000000 1.0000000000 1.0000000000
-2.5425000000 1.0000000000 1.0000000000 1.0000000000
-2.5275000000 1.0000000000 1.0000000000 1.0000000000
-2.5125000000 1.0000000000 1.0000000000 1.0000000000
-2.4975000000 1.0000000000 1.0000000000 1.0000000000
-2.4825000000 1.0000000000 1.0000000000 1.0000000000
-2.4675000000 1.0000000000 1.0000000000 1.0000000000
-2.4525000000 1.0000000000 1.0000000000 1.0000000000
-2.4375000000 1.0000000000 1.0000000000 1.0000000000
-2.4225000000 1.0000000000 1.0000000000 1.0000000000
-2.4075000000 1.0000000000 1.0000000000 1.0000000000
-2.3925000000 1.0000000000 1.0000000000 1.0000000000
-2.3775000000 1.0000000000 1.0000000000 1.0000000000
-2.3625000000 1.0000000000 1.0000000000 1.0000000000
-2.3475000000 1.0000000000 1.0000000000 1.0000000000
-2.3325000000 1.0000000000 1.0000000000 1.0000000000
-2.3175000000 1.0000000000 1.0000000000 1.0000000000
-2.3025000000 1.0000000000 1.0000000000 1.0000000000
-2.2875000000 1.0000000000 1.0000000000 1.0000000000
-2.2725000000 1.0000000000 1.0000000000 1.0000000000
-2.2575000000 1.0000000000 1.0000000000 1.0000000000
-2.2425000000 1.0000000000 1.0000000000 1.0000000000
-2.2275000000 1.0000000000 1.0000000000 1.0000000000
-2.2125000000 1.0000000000 1.0000000000 1.0000000000
-2.1975000000 1.0000000000 1.0000000000 1.0000000000
-2.1825000000 1.0000000000 1.0000000000 1.0000000000
-2.1675000000 1.0000000000 1.0000000000 1.0000000000
-2.1525000000 1.0000000000 1.0000000000 1.0000000000
-2.1375000000 1.0000000000 1.0000000000 1.0000000000
-2.1225000000 1.0000000000 1.0000000000 1.0000000000
-2.1075000000 1.0000000000 1.0000000000 1.0000000000
-2.0925000000 1.0000000000 1.0000000000 1.0000000000
-2.0775000000 1.0000000000 1.0000000000 1.0000000000
-2.0625000000 1.0000000000 1.0000000000 1.0000000000
-2.0475000000 1.0000000000 1.0000000000 1.0000000000
-2.0325000000 1.0000000000 1.0000000000 1.0000000000
-2.0175000000 1.0000000000 1.0000000000 1.0000000000
-2.0025000000 1.0000000000 1.0000000000 1.0000000000
-1.9875000000 1.0000000000 1.0000000000 1.0000000000
-1.9725000000 1.0000000000 1.0000000000 1.0000000000
-1.9575000000 1.0000000000 1.0000000000 1.0000000000
-1.9425000000 1.0000000000 1.0000000000 1.0000000000
-1.9275000000 1.0000000000 1.0000000000 1.0000000000
-1.9125000000 1.0000000000 1.0000000000 1.0000000000
-1.8975000000 1.0000000000 1.0000000000 1.0000000000
-1.8825000000 1.0000000000 1.0000000000 1.0000000000
-1.8675000000 1.0000000000 1.0000000000 1.0000000000
-1.8525000000 1.0000000000 1.0000000000 1.0000000000
-1.8375000000 1.0000000000 1.0000000000 1.0000000000
-1.8225000000 1.0000000000 1.0000000000 1.0000000000
-1.8075000000 1.0000000000 1.0000000000 1.0000000000
-1.7925000000 1.0000000000 1.0000000000 1.0000000000
-1.7775000000 1.0000000000 1.0000000000 1.0000000000
-1.7625000000 1.0000000000 1.0000000000 1.0000000000
-1.7475000000 1.0000000000 1.0000000000 1.0000000000
-1.7325000000 1.0000000000 1.0000000000 1.0000000000
-1.7175000000 1.0000000000 1.0000000000 1.0000000000
-1.7025000000 1.0000000000 1.0000000000 1.0000000000
-1.6875000000 1.0000000000 1.0000000000 1.0000000000
-1.6725000000 1.0000000000 1.0000000000 1.0000000000
-1.6575000000 1.0000000000 1.0000000000 1.0000000000
-1.6425000000 1.0000000000 1.0000000000 1.0000000000
-1.6275000000 1.0000000000 1.0000000000 1.0000000000
-1.6125000000 1.0000000000 1.0000000000 1.0000000000
-1.5975000000 1.0000000000 1.0000000000 1.0000000000
-1.5825000000 1.0000000000 1.0000000000 1.0000000000
-1.5675000000 1.0000000000 1.0000000000 1.0000000000
-1.5525000000 1.0000000000 1.0000000000 1.0000000000
-1.5375000000 1.0000000000 1.0000000000 1.0000000000
-1.5225000000 1.0000000000 1.0000000000 1.0000000000
-1.5075000000 1.0000000000 1.0000000000 1.0000000000
-1.4925000000 1.0000000000 1.0000000000 1.0000000000
-1.4775000000 1.0000000000 1.0000000000 1.0000000000
-1.4625000000 1.0000000000 1.0000000000 1.0000000000
-1.4475000000 1.0000000000 1.0000000000 1.0000000000
-1.4325000000 1.0000000000 1.0000000000 1.0000000000
-1.4175000000 1.0000000000 1.0000000000 1.0000000000
-1.4025000000 1.0000000000 1.0000000000 1.0000000000
-1.3875000000 1.0000000000 1.0000000000 1.0000000000
-1.3725000000 1.0000000000 1.0000000000 1.0000000000
-1.3575000000 1.0000000000 1.0000000000 1.0000000000
-1.3425000000 1.0000000000 1.0000000000 1.0000000000
-1.3275000000 0.9999999999 1.0000000000 1.0000000000
-1.3125000000 0.9999999999 1.0000000000 1.0000000000
-1.2975000000 0.9999999999 1.0000000000 1.0000000000
-1.2825000000 0.9999999998 1.0000000000 1.0000000000
-1.2675000000 0.9999999998 1.0000000000 1.0000000000
-1.2525000000 0.9999999997 1.0000000000 1.0000000000
-1.2375000000 0.9999999996 1.0000000000 1.0000000000
-1.2225000000 0.9999999994 1.0000000000 1.0000000000
-1.2075000000 0.9999999993 1.0000000000 1.0000000000
-1.1925000000 0.9999999991 1.0000000000 1.0000000000
-1.1775000000 0.9999999988 1.0000000000 1.0000000000
-1.1625000000 0.9999999985 1.0000000000 1.0000000000
-1.1475000000 0.9999999983 1.0000000000 1.0000000000
-1.1325000000 0.9999999980 1.0000000000 1.0000000000
-1.1175000000 0.9999999978 1.0000000000 1.0000000000
-1.1025000000 0.9999999976 1.0000000000 1.0000000000
-1.0875000000 0.9999999977 1.0000000000 1.0000000000
-1.0725000000 0.9999999979 1.0000000000 1.0000000000
-1.0575000000 0.9999999983 1.0000000000 1.0000000000
-1.0425000000 0.9999999986 1.0000000000 1.0000000000
-1.0275000000 0.9999999984 1.0000000000 1.0000000000
-1.0125000000 0.9999999967 1.0000000000 1.0000000000
-0.9975000000 0.9999999916 1.0000000000 1.0000000000
-0.9825000000 0.9999999802 1.0000000000 1.0000000000
-0.9675000000 0.9999999579 1.0000000000 1.0000000000
-0.9525000000 0.9999999184 1.0000000000 1.0000000000
-0.9375000000 0.9999998538 1.0000000000 1.0000000000
-0.9225000000 0.9999997562 1.0000000000 1.0000000000
-0.9075000000 0.9999996208 1.0000000000 1.0000000000
-0.8925000000 0.9999994524 1.0000000000 1.0000000000
-0.8775000000 0.9999992766 1.0000000000 1.0000000000
-0.8625000000 0.9999991551 1.0000000000 1.0000000000
-0.8475000000 0.9999992050 1.0000000000 1.0000000000
-0.8325000000 0.9999996144 1.0000000000 1.0000000000
-0.8175000000 1.0000006388 0.9999999999 1.0000000000
-0.8025000000 1.0000025488 0.9999999999 1.0000000000
-0.7875000000 1.0000054859 0.9999999999 1.0000000000
-0.7725000000 1.0000091773 0.9999999998 1.0000000000
-0.7575000000 1.0000124953 0.9999999998 1.0000000000
-0.7425000000 1.0000129590 0.9999999997 1.0000000000
-0.7275000000 1.0000065170 0.9999999996 1.0000000000
-0.7125000000 0.9999882921 0.9999999994 1.0000000000
-0.6975000000 0.9999551894 0.9999999992 1.0000000000
-0.6825000000 0.9999108017 0.9999999989 1.0000000000
-0.6675000000 0.9998711436 0.9999999985 1.0000000000
-0.6525000000 0.9998663986 0.9999999979 1.0000000000
-0.6375000000 0.9999314212 0.9999999970 1.0000000000
-0.6225000000 1.0000813525 0.9999999959 1.0000000000
-0.6075000000 1.0002822324 0.9999999944 1.0000000000
-0.5925000000 1.0004433515 0.9999999922 1.0000000000
-0.5775000000 1.0004575428 0.9999999893 1.0000000000
-0.5625000000 1.0002797672 0.9999999852 1.0000000000
-0.5475000000 0.9999815885 0.9999999797 1.0000000000
-0.5325000000 0.9997102144 0.9999999721 1.0000000000
-0.5175000000 0.9995585964 0.9999999617 1.0000000000
-0.5025000000 0.9994634519 0.9999999475 1.0000000000
-0.4875000000 0.9992612443 0.9999999280 1.0000000000
-0.4725000000 0.9988907000 0.9999999015 1.0000000000
-0.4575000000 0.9985564199 0.9999998653 0.9999999999
-0.4425000000 0.9986582651 0.9999998159 0.9999999999
-0.4275000000 0.9994910086 0.9999997489 0.9999999998
-0.4125000000 1.0009492294 0.9999996577 0.9999999996
-0.3975000000 1.0025057401 0.9999995340 0.9999999993
-0.3825000000 1.0035177711 0.9999993662 0.9999999987
-0.3675000000 1.0036305605 0.9999991392 0.9999999975
-0.3525000000 1.0029456514 0.9999988322 0.9999999955
-0.3375000000 1.0018126354 0.9999984178 0.9999999918
-0.3225000000 1.0004410772 0.9999978590 0.9999999853
-0.3075000000 0.9987082403 0.9999971069 0.9999999740
-0.2925000000 0.9963707945 0.9999960959 0.9999999543
-0.2775000000 0.9935097501 0.9999947390 0.9999999205
-0.2625000000 0.9907977272 0.9999929209 0.9999998632
-0.2475000000 0.9893059057 0.9999904889 0.9999997668
-0.2325000000 0.9899518750 0.9999872411 0.9999996064
-0.2175000000 0.9929878425 0.9999829117 0.9999993422
-0.2025000000 0.9978884985 0.9999771510 0.9999989115
-0.1875000000 1.0036687675 0.9999695002 0.9999982164
-0.1725000000 1.0093341290 0.9999593592 0.9999971061
-0.1575000000 1.0141126991 0.9999459447 0.9999953505
-0.1425000000 1.0173636498 0.9999282371 0.9999926030
-0.1275000000 1.0183682131 0.9999049137 0.9999883468
-0.1125000000 1.0163114505 0.9998742625 0.9999818203
-0.0975000000 1.0105788144 0.9998340756 0.9999719145
-0.0825000000 1.0011977882 0.9997815148 0.9999570323
-0.0675000000 0.9891081210 0.9997129436 0.9999349011
-0.0525000000 0.9760553957 0.9996237197 0.9999023247
-0.0375000000 0.9641607493 0.9995079401 0.9998548606
-0.0225000000 0.9554094613 0.9993581278 0.9997864081
-0.0075000000 0.9512909179 0.9991648525 0.9996886900
0.0075000000 0.9526564785 0.9989162736 0.9995506125
0.0225000000 0.9596984045 0.9985975939 0.9993574899
0.0375000000 0.9719204104 0.9981904143 0.9990901244
0.0525000000 0.9880684341 0.9976719786 0.9987237378
0.0675000000 1.0061110513 0.9970143006 0.9982267611
0.0825000000 1.0233914648 0.9961831705 0.9975595018
0.0975000000 1.0369932532 0.9951370407 0.9966727230
0.1125000000 1.0442391790 0.9938258017 0.9955061871
0.1275000000 1.0431697494 0.9921894684 0.9939872385
0.1425000000 1.0328682208 0.9901568123 0.9920295207
0.1575000000 1.0135807688 0.9876439929 0.9895319414
0.1725000000 0.9866588629 0.9845532631 0.9863780220
0.1875000000 0.9543803170 0.9807718508 0.9824357733
0.2025000000 0.9196889776 0.9761711433 0.9775582475
0.2175000000 0.8858664891 0.9706063327 0.9715849071
0.2325000000 0.8561457285 0.9639167063 0.9643439316
0.2475000000 0.8332987147 0.9559267865 0.9556555473
0.2625000000 0.8192607117 0.9464485368 0.9453364171
0.2775000000 0.8148614214 0.9352848433 0.9332050624
0.2925000000 0.8197142276 0.9222344525 0.9190882177
0.3075000000 0.8322760969 0.9070984858 0.9028279346
0.3225000000 0.8500536549 0.8896885570 0.8842891737
0.3375000000 0.8699093362 0.8698363824 0.8633675475
0.3525000000 0.8884172461 0.8474046028 0.8399968160
0.3675000000 0.9022242810 0.8222983374 0.8141556975
0.3825000000 0.9083799232 0.7944767748 0.7858735461
0.3975000000 0.9046044324 0.7639639153 0.7552344667
0.4125000000 0.8894713856 0.7308574290 0.7223794934
0.4275000000 0.8624895894 0.6953345455 0.6875065456
0.4425000000 0.8240821083 0.6576539579 0.6508679907
0.4575000000 0.7754742360 0.6181529563 0.6127657823
0.4725000000 0.7185138704 0.5772393796 0.5735442917
0.4875000000 0.6554540217 0.5353784823 0.5335810988
0.5025000000 0.5887273538 0.4930753789 0.4932761476
0.5175000000 0.5207380784 0.4508542683 0.4530397811
0.5325000000 0.4536894014 0.4092360642 0.4132802506
0.5475000000 0.3894570611 0.3687162723 0.3743913312
0.5625000000 0.3295125151 0.3297449288 0.3367406672
0.5775000000 0.2748935704 0.2927101402 0.3006594201
0.5925000000 0.2262158969 0.2579263069 0.2664337015
0.6075000000 0.1837159992 0.2256275482 0.2342981509
0.6225000000 0.1473148949 0.1959662826 0.2044318764
0.6375000000 0.1166918956 0.1690164299 0.1769568262
0.6525000000 0.0913592592 0.1447803568 0.1519385105
0.6675000000 0.0707306696 0.1231985009 0.1293888618
0.6825000000 0.0541790109 0.1041605731 0.1092709165
0.6975000000 0.0410813007 0.0875173235 0.0915049189
0.7125000000 0.0308506130 0.0730920276 0.0759754104
0.7275000000 0.0229562013 0.0606910525 0.0625388548
0.7425000000 0.0169338328 0.0501130833 0.0510313722
0.7575000000 0.0123886335 0.0411567841 0.0412762024
0.7725000000 0.0089926834 0.0336268309 0.0330905844
0.7875000000 0.0064793072 0.0273383811 0.0262918162
0.8025000000 0.0046356167 0.0221201245 0.0207023397
0.8175000000 0.0032944524 0.0178161152 0.0161537774
0.8325000000 0.0023265044 0.0142865997 0.0124899137
0.8475000000 0.0016330855 0.0114080603 0.0095686781
0.8625000000 0.0011398023 0.0090726743 0.0072632266
0.8775000000 0.0007912050 0.0071873664 0.0054622523
0.8925000000 0.0005463906 0.0056726040 0.0040696690
0.9075000000 0.0003754748 0.0044610550 0.0030038169
0.9225000000 0.0002568171 0.0034962011 0.0021963312
0.9375000000 0.0001748754 0.0027309726 0.0015908023
0.9525000000 0.0001185728 0.0021264542 0.0011413361
0.9675000000 0.0000800714 0.0016506898 0.0008111025
0.9825000000 0.0000538624 0.0012776036 0.0005709387
0.9975000000 0.0000360981 0.0009860435 0.0003980542
1.0125000000 0.0000241071 0.0007589462 0.0002748666
1.0275000000 0.0000160447 0.0005826188 0.0001879827
1.0425000000 0.0000106441 0.0004461266 0.0001273266
1.0575000000 0.0000070394 0.0003407777 0.0000854114
1.0725000000 0.0000046416 0.0002596938 0.0000567413
1.0875000000 0.0000030518 0.0001974535 0.0000373301
1.1025000000 0.0000020010 0.0001498013 0.0000243214
1.1175000000 0.0000013085 0.0001134086 0.0000156920
1.1325000000 0.0000008535 0.0000856815 0.0000100259
1.1475000000 0.0000005554 0.0000646054 0.0000063432
1.1625000000 0.0000003606 0.0000486206 0.0000039741
1.1775000000 0.0000002335 0.0000365230 0.0000024655
1.1925000000 0.0000001509 0.0000273864 0.0000015146
1.2075000000 0.0000000973 0.0000204998 0.0000009213
1.2225000000 0.0000000627 0.0000153192 0.0000005549
1.2375000000 0.0000000402 0.0000114291 0.0000003309
1.2525000000 0.0000000258 0.0000085135 0.0000001954
1.2675000000 0.0000000165 0.0000063319 0.0000001143
1.2825000000 0.0000000105 0.0000047024 0.0000000662
1.2975000000 0.0000000067 0.0000034872 0.0000000379
1.3125000000 0.0000000043 0.0000025824 0.0000000215
1.3275000000 0.0000000027 0.0000019098 0.0000000121
1.3425000000 0.0000000017 0.0000014105 0.0000000067
1.3575000000 0.0000000011 0.0000010404 0.0000000037
1.3725000000 0.0000000007 0.0000007664 0.0000000020
1.3875000000 0.0000000004 0.0000005639 0.0000000011
1.4025000000 0.0000000003 0.0000004145 0.0000000006
1.4175000000 0.0000000002 0.0000003042 0.0000000003
1.4325000000 0.0000000001 0.0000002231 0.0000000002
1.4475000000 0.0000000001 0.0000001634 0.0000000001
1.4625000000 0.0000000000 0.0000001196 0.0000000000
1.4775000000 0.0000000000 0.0000000874 0.0000000000
1.4925000000 0.0000000000 0.0000000638 0.0000000000
1.5075000000 0.0000000000 0.0000000466 0.0000000000
1.5225000000 0.0000000000 0.0000000339 0.0000000000
1.5375000000 0.0000000000 0.0000000247 0.0000000000
1.5525000000 0.0000000000 0.0000000180 0.0000000000
1.5675000000 0.0000000000 0.0000000131 0.0000000000
1.5825000000 0.0000000000 0.0000000095 0.0000000000
1.5975000000 0.0000000000 0.0000000069 0.0000000000
1.6125000000 0.0000000000 0.0000000050 0.0000000000
1.6275000000 0.0000000000 0.0000000036 0.0000000000
1.6425000000 0.0000000000 0.0000000026 0.0000000000
1.6575000000 0.0000000000 0.0000000019 0.0000000000
1.6725000000 0.0000000000 0.0000000014 0.0000000000
1.6875000000 0.0000000000 0.0000000010 0.0000000000
1.7025000000 0.0000000000 0.0000000007 0.0000000000
1.7175000000 0.0000000000 0.0000000005 0.0000000000
1.7325000000 0.0000000000 0.0000000004 0.0000000000
1.7475000000 0.0000000000 0.0000000003 0.0000000000
1.7625000000 0.0000000000 0.0000000002 0.0000000000
1.7775000000 0.0000000000 0.0000000001 0.0000000000
1.7925000000 0.0000000000 0.0000000001 0.0000000000
1.8075000000 0.0000000000 0.0000000001 0.0000000000
1.8225000000 0.0000000000 0.0000000001 0.0000000000
1.8375000000 0.0000000000 0.0000000000 0.0000000000
1.8525000000 0.0000000000 0.0000000000 0.0000000000
1.8675000000 0.0000000000 0.0000000000 0.0000000000
1.8825000000 0.0000000000 0.0000000000 0.0000000000
1.8975000000 0.0000000000 0.0000000000 0.0000000000
1.9125000000 0.0000000000 0.0000000000 0.0000000000
1.9275000000 0.0000000000 0.0000000000 0.0000000000
1.9425000000 0.0000000000 0.0000000000 0.0000000000
1.9575000000 0.0000000000 0.0000000000 0.0000000000
1.9725000000 0.0000000000 0.0000000000 0.0000000000
1.9875000000 0.0000000000 0.0000000000 0.0000000000
2.0025000000 0.0000000000 0.0000000000 0.0000000000
2.0175000000 0.0000000000 0.0000000000 0.0000000000
2.0325000000 0.0000000000 0.0000000000 0.0000000000
2.0475000000 0.0000000000 0.0000000000 0.0000000000
2.0625000000 0.0000000000 0.0000000000 0.0000000000
2.0775000000 0.0000000000 0.0000000000 0.0000000000
2.0925000000 0.0000000000 0.0000000000 0.0000000000
2.1075000000 0.0000000000 0.0000000000 0.0000000000
2.1225000000 0.0000000000 0.0000000000 0.0000000000
2.1375000000 0.0000000000 0.0000000000 0.0000000000
2.1525000000 0.0000000000 0.0000000000 0.0000000000
2.1675000000 0.0000000000 0.0000000000 0.0000000000
2.1825000000 0.0000000000 0.0000000000 0.0000000000
2.1975000000 0.0000000000 0.0000000000 0.0000000000
2.2125000000 0.0000000000 0.0000000000 0.0000000000
2.2275000000 0.0000000000 0.0000000000 0.0000000000
2.2425000000 0.0000000000 0.0000000000 0.0000000000
2.2575000000 0.0000000000 0.0000000000 0.0000000000
2.2725000000 0.0000000000 0.0000000000 0.0000000000
2.2875000000 0.0000000000 0.0000000000 0.0000000000
2.3025000000 0.0000000000 0.0000000000 0.0000000000
2.3175000000 0.0000000000 0.0000000000 0.0000000000
2.3325000000 0.0000000000 0.0000000000 0.0000000000
2.3475000000 0.0000000000 0.0000000000 0.0000000000
2.3625000000 0.0000000000 0.0000000000 0.0000000000
2.3775000000 0.0000000000 0.0000000000 0.0000000000
2.3925000000 0.0000000000 0.0000000000 0.0000000000
2.4075000000 0.0000000000 0.0000000000 0.0000000000
2.4225000000 0.0000000000 0.0000000000 0.0000000000
2.4375000000 0.0000000000 0.0000000000 0.0000000000
2.4525000000 0.0000000000 0.0000000000 0.0000000000
2.4675000000 0.0000000000 0.0000000000 0.0000000000
2.4825000000 0.0000000000 0.0000000000 0.0000000000
2.4975000000 0.0000000000 0.0000000000 0.0000000000
2.5125000000 0.0000000000 0.0000000000 0.0000000000
2.5275000000 0.0000000000 0.0000000000 0.0000000000
2.5425000000 0.0000000000 0.0000000000 0.0000000000
2.5575000000 0.0000000000 0.0000000000 0.0000000000
2.5725000000 0.0000000000 0.0000000000 0.0000000000
2.5875000000 0.0000000000 0.0000000000 0.0000000000
2.6025000000 0.0000000000 0.0000000000 0.0000000000
2.6175000000 0.0000000000 0.0000000000 0.0000000000
2.6325000000 0.0000000000 0.0000000000 0.0000000000
2.6475000000 0.0000000000 0.0000000000 0.0000000000
2.6625000000 0.0000000000 0.0000000000 0.0000000000
2.6775000000 0.0000000000 0.0000000000 0.0000000000
2.6925000000 0.0000000000 0.0000000000 0.0000000000
2.7075000000 0.0000000000 0.0000000000 0.0000000000
2.7225000000 0.0000000000 0.0000000000 0.0000000000
2.7375000000 0.0000000000 0.0000000000 0.0000000000
2.7525000000 0.0000000000 0.0000000000 0.0000000000
2.7675000000 0.0000000000 0.0000000000 0.0000000000
2.7825000000 0.0000000000 0.0000000000 0.0000000000
2.7975000000 0.0000000000 0.0000000000 0.0000000000
2.8125000000 0.0000000000 0.0000000000 0.0000000000
2.8275000000 0.0000000000 0.0000000000 0.0000000000
2.8425000000 0.0000000000 0.0000000000 0.0000000000
2.8575000000 0.0000000000 0.0000000000 0.0000000000
2.8725000000 0.0000000000 0.0000000000 0.0000000000
2.8875000000 0.0000000000 0.0000000000 0.0000000000
2.9025000000 0.0000000000 0.0000000000 0.0000000000
2.9175000000 0.0000000000 0.0000000000 0.0000000000
2.9325000000 0.0000000000 0.0000000000 0.0000000000
2.9475000000 0.0000000000 0.0000000000 0.0000000000
2.9625000000 0.0000000000 0.0000000000 0.0000000000
2.9775000000 0.0000000000 0.0000000000 0.0000000000
2.9925000000 0.0000000000 0.0000000000 0.0000000000


==> test14_convStep2_CNvisc.txt <==
xcoor solSLc solSL solExa
-1.9800000000 1.0000000000 1.0000000000 1.0000000000
-1.9400000000 1.0000000000 1.0000000000 1.0000000000
-1.9000000000 1.0000000000 1.0000000000 1.0000000000
-1.8600000000 1.0000000000 1.0000000000 1.0000000000
-1.8200000000 1.0000000000 1.0000000000 1.0000000000
-1.7800000000 1.0000000000 1.0000000000 1.0000000000
-1.7400000000 1.0000000000 1.0000000000 1.0000000000
-1.7000000000 1.0000000000 1.0000000000 1.0000000000
-1.6600000000 1.0000000000 1.0000000000 1.0000000000
-1.6200000000 1.0000000000 1.0000000000 1.0000000000
-1.5800000000 1.0000000000 1.0000000000 1.0000000000
-1.5400000000 1.0000000000 1.0000000000 1.0000000000
-1.5000000000 1.0000000000 1.0000000000 1.0000000000
-1.4600000000 1.0000000000 1.0000000000 1.0000000000
-1.4200000000 1.0000000000 1.0000000000 1.0000000000
-1.3800000000 1.0000000000 1.0000000000 1.0000000000
-1.3400000000 1.0000000000 1.0000000000 1.0000000000
-1.3000000000 1.0000000000 1.0000000000 1.0000000000
-1.2600000000 1.0000000000 1.0000000000 1.0000000000
-1.2200000000 1.0000000000 1.0000000000 1.0000000000
-1.1800000000 1.0000000000 1.0000000000 1.0000000000
-1.1400000000 1.0000000000 1.0000000000 1.0000000000
-1.1000000000 1.0000000000 1.0000000000 1.0000000000
-1.0600000000 1.0000000000 1.0000000000 1.0000000000
-1.0200000000 1.0000000000 1.0000000000 1.0000000000
-0.9800000000 1.0000000000 0.9999999999 1.0000000000
-0.9400000000 1.0000000000 0.9999999999 1.0000000000
-0.9000000000 1.0000000000 0.9999999998 1.0000000000
-0.8600000000 1.0000000000 0.9999999996 1.0000000000
-0.8200000000 1.0000000000 0.9999999992 1.0000000000
-0.7800000000 1.0000000000 0.9999999986 1.0000000000
-0.7400000000 1.0000000000 0.9999999974 1.0000000000
-0.7000000000 1.0000000000 0.9999999954 1.0000000000
-0.6600000000 1.0000000000 0.9999999916 1.0000000000
-0.6200000000 1.0000000000 0.9999999849 1.0000000000
-0.5800000000 1.0000000000 0.9999999728 1.0000000000
-0.5400000000 1.0000000000 0.9999999510 1.0000000000
-0.5000000000 1.0000000000 0.9999999118 1.0000000000
-0.4600000000 1.0000000000 0.9999998415 1.0000000000
-0.4200000000 1.0000000000 0.9999997155 1.0000000000
-0.3800000000 1.0000000000 0.9999994902 1.0000000000
-0.3400000000 0.9999999999 0.9999990878 1.0000000000
-0.3000000000 0.9999999999 0.9999983706 1.0000000000
-0.2600000000 0.9999999997 0.9999970951 1.0000000000
-0.2200000000 0.9999999992 0.9999948311 1.0000000000
-0.1800000000 0.9999999982 0.9999908228 1.0000000000
-0.1400000000 0.9999999959 0.9999837447 0.9999999999
-0.1000000000 0.9999999908 0.9999712823 0.9999999998
-0.0600000000 0.9999999790 0.9999494103 0.9999999993
-0.0200000000 0.9999999523 0.9999111609 0.9999999982
0.0200000000 0.9999998920 0.9998445367 0.9999999951
0.0600000000 0.9999997558 0.9997290052 0.9999999866
0.1000000000 0.9999994493 0.9995296714 0.9999999637
0.1400000000 0.9999987612 0.9991877173 0.9999999012
0.1800000000 0.9999972204 0.9986049756 0.9999997316
0.2200000000 0.9999937798 0.9976196018 0.9999992703
0.2600000000 0.9999861196 0.9959689770 0.9999980165
0.3000000000 0.9999691135 0.9932361577 0.9999946083
0.3400000000 0.9999314643 0.9887801723 0.9999853442
0.3800000000 0.9998483227 0.9816657136 0.9999601635
0.4200000000 0.9996650794 0.9706525773 0.9998917280
0.4600000000 0.9992616408 0.9544180146 0.9997057956
0.5000000000 0.9983731326 0.9324109900 0.9992010773
0.5400000000 0.9964120737 0.9068601928 0.9978342490
0.5800000000 0.9920649764 0.8823113200 0.9941563710
0.6200000000 0.9823714417 0.8479724447 0.9844280847
0.6600000000 0.9606567518 0.7886661964 0.9598212656
0.7000000000 0.9123366110 0.6968500313 0.9040336068
0.7400000000 0.8105802585 0.6201196457 0.8038315849
0.7800000000 0.6717055201 0.5701485647 0.6814846028
0.8200000000 0.5797924454 0.5402154049 0.5866441030
0.8600000000 0.5360923081 0.5228760829 0.5357955997
0.9000000000 0.5162679486 0.5129723258 0.5137926411
0.9400000000 0.5073502069 0.5073474756 0.5051640763
0.9800000000 0.5033304920 0.5041592644 0.5019122418
1.0200000000 0.5015115835 0.5023532708 0.5007051792
1.0600000000 0.5006861833 0.5013305256 0.5002596524
1.1000000000 0.5003111783 0.5007515632 0.5000955522
1.1400000000 0.5001408542 0.5004240373 0.5000351559
1.1800000000 0.5000636047 0.5002389279 0.5000129337
1.2200000000 0.5000286444 0.5001344332 0.5000047581
1.2600000000 0.5000128638 0.5000755262 0.5000017504
1.3000000000 0.5000057607 0.5000423674 0.5000006439
1.3400000000 0.5000025726 0.5000237309 0.5000002369
1.3800000000 0.5000011458 0.5000132727 0.5000000871
1.4200000000 0.5000005091 0.5000074129 0.5000000321
1.4600000000 0.5000002256 0.5000041345 0.5000000118
1.5000000000 0.5000000998 0.5000023030 0.5000000043
1.5400000000 0.5000000440 0.5000012812 0.5000000016
1.5800000000 0.5000000194 0.5000007119 0.5000000006
1.6200000000 0.5000000085 0.5000003952 0.5000000002
1.6600000000 0.5000000037 0.5000002191 0.5000000001
1.7000000000 0.5000000016 0.5000001214 0.5000000000
1.7400000000 0.5000000007 0.5000000672 0.5000000000
1.7800000000 0.5000000003 0.5000000371 0.5000000000
1.8200000000 0.5000000001 0.5000000205 0.5000000000
1.8600000000 0.5000000001 0.5000000113 0.5000000000
1.9000000000 0.5000000000 0.5000000062 0.5000000000
1.9400000000 0.5000000000 0.5000000033 0.5000000000
1.9800000000 0.5000000000 0.5000000015 0.5000000000


==> test14_convStep2_CNviscClassic.txt <==
xcoor solSLc solSL solExa
-1.9800000000 1.0000000000 1.0000000000 1.0000000000
-1.9400000000 1.0000000000 1.0000000000 1.0000000000
-1.9000000000 1.0000000000 1.0000000000 1.0000000000
-1.8600000000 1.0000000000 1.0000000000 1.0000000000
-1.8200000000 1.0000000000 1.0000000000 1.0000000000
-1.7800000000 1.0000000000 1.0000000000 1.0000000000
-1.7400000000 1.0000000000 1.0000000000 1.0000000000
-1.7000000000 1.0000000000 1.0000000000 1.0000000000
-1.6600000000 1.0000000000 1.0000000000 1.0000000000
-1.6200000000 1.0000000000 1.0000000000 1.0000000000
-1.5800000000 1.0000000000 1.0000000000 1.0000000000
-1.5400000000 1.0000000000 1.0000000000 1.0000000000
-1.5000000000 1.0000000000 1.0000000000 1.0000000000
-1.4600000000 1.0000000000 1.0000000000 1.0000000000
-1.4200000000 1.0000000000 1.0000000000 1.0000000000
-1.3800000000 1.0000000000 1.0000000000 1.0000000000
-1.3400000000 1.0000000000 1.0000000000 1.0000000000
-1.3000000000 1.0000000000 1.0000000000 1.0000000000
-1.2600000000 1.0000000000 1.0000000000 1.0000000000
-1.2200000000 1.0000000000 1.0000000000 1.0000000000
-1.1800000000 0.9999999999 1.0000000000 1.0000000000
-1.1400000000 0.9999999999 1.0000000000 1.0000000000
-1.1000000000 0.9999999997 1.0000000000 1.0000000000
-1.0600000000 0.9999999993 1.0000000000 1.0000000000
-1.0200000000 0.9999999984 1.0000000000 1.0000000000
-0.9800000000 0.9999999966 0.9999999999 1.0000000000
-0.9400000000 0.9999999925 0.9999999999 1.0000000000
-0.9000000000 0.9999999837 0.9999999998 1.0000000000
-0.8600000000 0.9999999650 0.9999999996 1.0000000000
-0.8200000000 0.9999999254 0.9999999993 1.0000000000
-0.7800000000 0.9999998425 0.9999999987 1.0000000000
-0.7400000000 0.9999996716 0.9999999977 1.0000000000
-0.7000000000 0.9999993246 0.9999999959 1.0000000000
-0.6600000000 0.9999986340 0.9999999925 1.0000000000
-0.6200000000 0.9999972924 0.9999999864 1.0000000000
-0.5800000000 0.9999947641 0.9999999753 1.0000000000
-0.5400000000 0.9999901834 0.9999999554 1.0000000000
-0.5000000000 0.9999823168 0.9999999195 1.0000000000
-0.4600000000 0.9999698142 0.9999998548 1.0000000000
-0.4200000000 0.9999522787 0.9999997385 1.0000000000
-0.3800000000 0.9999331313 0.9999995298 1.0000000000
-0.3400000000 0.9999254464 0.9999991560 1.0000000000
-0.3000000000 0.9999601791 0.9999984876 1.0000000000
-0.2600000000 1.0000877664 0.9999972949 1.0000000000
-0.2200000000 1.0003406684 0.9999951715 1.0000000000
-0.1800000000 1.0005886337 0.9999914006 1.0000000000
-0.1400000000 1.0002589613 0.9999847220 0.9999999999
-0.1000000000 0.9983488852 0.9999729288 0.9999999998
-0.0600000000 0.9951619315 0.9999521723 0.9999999993
-0.0200000000 0.9949902262 0.9999157730 0.9999999982
0.0200000000 1.0000570406 0.9998521994 0.9999999951
0.0600000000 1.0035784828 0.9997416646 0.9999999866
0.1000000000 1.0037892199 0.9995504519 0.9999999637
0.1400000000 1.0041986355 0.9992215750 0.9999999012
0.1800000000 1.0036084110 0.9986596505 0.9999997316
0.2200000000 1.0012113576 0.9977069306 0.9999992703
0.2600000000 1.0022688821 0.9961065334 0.9999980165
0.3000000000 0.9933780592 0.9934489045 0.9999946083
0.3400000000 0.9668223826 0.9891011326 0.9999853442
0.3800000000 0.9638500295 0.9821332692 0.9999601635
0.4200000000 0.9540339233 0.9712996458 0.9998917280
0.4600000000 0.9446481183 0.9552459270 0.9997057956
0.5000000000 0.9523428060 0.9333432043 0.9992010773
0.5400000000 0.9715995466 0.9076743981 0.9978342490
0.5800000000 0.9889737651 0.8829521171 0.9941563710
0.6200000000 1.0505410067 0.8518056513 0.9844280847
0.6600000000 1.0343567142 0.7991819314 0.9598212656
0.7000000000 0.9861969973 0.7127240020 0.9040336068
0.7400000000 0.8823544873 0.6290483211 0.8038315849
0.7800000000 0.6606257074 0.5750793846 0.6814846028
0.8200000000 0.5653124002 0.5429055479 0.5866441030
0.8600000000 0.5266163121 0.5243273794 0.5357955997
0.9000000000 0.5109668597 0.5137466705 0.5137926411
0.9400000000 0.5045740710 0.5077560976 0.5051640763
0.9800000000 0.5019284153 0.5043724977 0.5019122418
1.0200000000 0.5008200400 0.5024632579 0.5007051792
1.0600000000 0.5003509659 0.5013865527 0.5002596524
1.1000000000 0.5001508960 0.5007797066 0.5000955522
1.1400000000 0.5000650766 0.5004379446 0.5000351559
1.1800000000 0.5000281196 0.5002456640 0.5000129337
1.2200000000 0.5000121637 0.5001376126 0.5000047581
1.2600000000 0.5000052642 0.5000769746 0.5000017504
1.3000000000 0.5000022783 0.5000429935 0.5000006439
1.3400000000 0.5000009858 0.5000239788 0.5000002369
1.3800000000 0.5000004264 0.5000133548 0.5000000871
1.4200000000 0.5000001843 0.5000074276 0.5000000321
1.4600000000 0.5000000796 0.5000041255 0.5000000118
1.5000000000 0.5000000344 0.5000022886 0.5000000043
1.5400000000 0.5000000148 0.5000012680 0.5000000016
1.5800000000 0.5000000064 0.5000007017 0.5000000006
1.6200000000 0.5000000028 0.5000003879 0.5000000002
1.6600000000 0.5000000012 0.5000002142 0.5000000001
1.7000000000 0.5000000005 0.5000001182 0.5000000000
1.7400000000 0.5000000002 0.5000000651 0.5000000000
1.7800000000 0.5000000001 0.5000000359 0.5000000000
1.8200000000 0.5000000000 0.5000000197 0.5000000000
1.8600000000 0.5000000000 0.5000000108 0.5000000000
1.9000000000 0.5000000000 0.5000000059 0.5000000000
1.9400000000 0.5000000000 0.5000000031 0.5000000000
1.9800000000 0.5000000000 0.5000000014 0.5000000000


==> test14_convStep3_CNvisc.txt <==
xcoor solSLc solSL solExa
-1.9900000000 1.0000000000 1.0000000000 1.0000000000
-1.9700000000 1.0000000000 1.0000000000 1.0000000000
-1.9500000000 1.0000000000 1.0000000000 1.0000000000
-1.9300000000 1.0000000000 1.0000000000 1.0000000000
-1.9100000000 1.0000000000 1.0000000000 1.0000000000
-1.8900000000 1.0000000000 1.0000000000 1.0000000000
-1.8700000000 1.0000000000 1.0000000000 1.0000000000
-1.8500000000 1.0000000000 1.0000000000 1.0000000000
-1.8300000000 1.0000000000 1.0000000000 1.0000000000
-1.8100000000 1.0000000000 1.0000000000 1.0000000000
-1.7900000000 1.0000000000 1.0000000000 1.0000000000
-1.7700000000 1.0000000000 1.0000000000 1.0000000000
-1.7500000000 1.0000000000 1.0000000000 1.0000000000
-1.7300000000 1.0000000000 1.0000000000 1.0000000000
-1.7100000000 1.0000000000 1.0000000000 1.0000000000
-1.6900000000 1.0000000000 1.0000000000 1.0000000000
-1.6700000000 1.0000000000 1.0000000000 1.0000000000
-1.6500000000 1.0000000000 1.0000000000 1.0000000000
-1.6300000000 1.0000000000 1.0000000000 1.0000000000
-1.6100000000 1.0000000000 1.0000000000 1.0000000000
-1.5900000000 1.0000000000 1.0000000000 1.0000000000
-1.5700000000 1.0000000000 1.0000000000 1.0000000000
-1.5500000000 1.0000000000 1.0000000000 1.0000000000
-1.5300000000 1.0000000000 1.0000000000 1.0000000000
-1.5100000000 1.0000000000 1.0000000000 1.0000000000
-1.4900000000 1.0000000000 1.0000000000 1.0000000000
-1.4700000000 1.0000000000 1.0000000000 1.0000000000
-1.4500000000 1.0000000000 1.0000000000 1.0000000000
-1.4300000000 1.0000000000 1.0000000000 1.0000000000
-1.4100000000 1.0000000000 1.0000000000 1.0000000000
-1.3900000000 1.0000000000 1.0000000000 1.0000000000
-1.3700000000 1.0000000000 1.0000000000 1.0000000000
-1.3500000000 1.0000000000 1.0000000000 1.0000000000
-1.3300000000 1.0000000000 1.0000000000 1.0000000000
-1.3100000000 1.0000000000 1.0000000000 1.0000000000
-1.2900000000 1.0000000000 1.0000000000 1.0000000000
-1.2700000000 1.0000000000 1.0000000000 1.0000000000
-1.2500000000 1.0000000000 1.0000000000 1.0000000000
-1.2300000000 1.0000000000 1.0000000000 1.0000000000
-1.2100000000 1.0000000000 1.0000000000 1.0000000000
-1.1900000000 1.0000000000 1.0000000000 1.0000000000
-1.1700000000 1.0000000000 1.0000000000 1.0000000000
-1.1500000000 1.0000000000 1.0000000000 1.0000000000
-1.1300000000 1.0000000000 1.0000000000 1.0000000000
-1.1100000000 1.0000000000 1.0000000000 1.0000000000
-1.0900000000 1.0000000000 1.0000000000 1.0000000000
-1.0700000000 1.0000000000 1.0000000000 1.0000000000
-1.0500000000 1.0000000000 1.0000000000 1.0000000000
-1.0300000000 1.0000000000 1.0000000000 1.0000000000
-1.0100000000 1.0000000000 1.0000000000 1.0000000000
-0.9900000000 1.0000000000 1.0000000000 1.0000000000
-0.9700000000 1.0000000000 1.0000000000 1.0000000000
-0.9500000000 1.0000000000 1.0000000000 1.0000000000
-0.9300000000 1.0000000000 1.0000000000 1.0000000000
-0.9100000000 1.0000000000 1.0000000000 1.0000000000
-0.8900000000 1.0000000000 1.0000000000 1.0000000000
-0.8700000000 1.0000000000 1.0000000000 1.0000000000
-0.8500000000 1.0000000000 1.0000000000 1.0000000000
-0.8300000000 1.0000000000 1.0000000000 1.0000000000
-0.8100000000 1.0000000000 1.0000000000 1.0000000000
-0.7900000000 1.0000000000 1.0000000000 1.0000000000
-0.7700000000 1.0000000000 1.0000000000 1.0000000000
-0.7500000000 1.0000000000 1.0000000000 1.0000000000
-0.7300000000 1.0000000000 1.0000000000 1.0000000000
-0.7100000000 1.0000000000 1.0000000000 1.0000000000
-0.6900000000 1.0000000000 1.0000000000 1.0000000000
-0.6700000000 1.0000000000 1.0000000000 1.0000000000
-0.6500000000 1.0000000000 1.0000000000 1.0000000000
-0.6300000000 1.0000000000 1.0000000000 1.0000000000
-0.6100000000 1.0000000000 1.0000000000 1.0000000000
-0.5900000000 1.0000000000 1.0000000000 1.0000000000
-0.5700000000 1.0000000000 1.0000000000 1.0000000000
-0.5500000000 1.0000000000 1.0000000000 1.0000000000
-0.5300000000 1.0000000000 1.0000000000 1.0000000000
-0.5100000000 1.0000000000 1.0000000000 1.0000000000
-0.4900000000 1.0000000000 1.0000000000 1.0000000000
-0.4700000000 1.0000000000 1.0000000000 1.0000000000
-0.4500000000 1.0000000000 0.9999999999 1.0000000000
-0.4300000000 1.0000000000 0.9999999999 1.0000000000
-0.4100000000 1.0000000000 0.9999999999 1.0000000000
-0.3900000000 1.0000000000 0.9999999998 1.0000000000
-0.3700000000 1.0000000000 0.9999999997 1.0000000000
-0.3500000000 1.0000000000 0.9999999996 1.0000000000
-0.3300000000 1.0000000000 0.9999999994 1.0000000000
-0.3100000000 1.0000000000 0.9999999991 1.0000000000
-0.2900000000 1.0000000000 0.9999999986 1.0000000000
-0.2700000000 1.0000000000 0.9999999979 1.0000000000
-0.2500000000 1.0000000000 0.9999999970 1.0000000000
-0.2300000000 1.0000000000 0.9999999955 1.0000000000
-0.2100000000 1.0000000000 0.9999999934 1.0000000000
-0.1900000000 0.9999999999 0.9999999903 1.0000000000
-0.1700000000 0.9999999999 0.9999999858 1.0000000000
-0.1500000000 0.9999999998 0.9999999791 0.9999999999
-0.1300000000 0.9999999996 0.9999999694 0.9999999999
-0.1100000000 0.9999999994 0.9999999551 0.9999999998
-0.0900000000 0.9999999990 0.9999999342 0.9999999997
-0.0700000000 0.9999999984 0.9999999036 0.9999999995
-0.0500000000 0.9999999974 0.9999998590 0.9999999991
-0.0300000000 0.9999999958 0.9999997940 0.9999999986
-0.0100000000 0.9999999932 0.9999996991 0.9999999977
0.0100000000 0.9999999890 0.9999995610 0.9999999962
0.0300000000 0.9999999822 0.9999993601 0.9999999937
0.0500000000 0.9999999711 0.9999990679 0.9999999896
0.0700000000 0.9999999532 0.9999986436 0.9999999828
0.0900000000 0.9999999243 0.9999980279 0.9999999717
0.1100000000 0.9999998777 0.9999971354 0.9999999534
0.1300000000 0.9999998025 0.9999958429 0.9999999231
0.1500000000 0.9999996816 0.9999939729 0.9999998732
0.1700000000 0.9999994871 0.9999912705 0.9999997909
0.1900000000 0.9999991749 0.9999873687 0.9999996553
0.2100000000 0.9999986742 0.9999817415 0.9999994317
0.2300000000 0.9999978723 0.9999736343 0.9999990631
0.2500000000 0.9999965897 0.9999619668 0.9999984553
0.2700000000 0.9999945413 0.9999451939 0.9999974531
0.2900000000 0.9999912739 0.9999211082 0.9999958010
0.3100000000 0.9999860700 0.9998865600 0.9999930770
0.3300000000 0.9999777931 0.9998370606 0.9999885860
0.3500000000 0.9999646476 0.9997662204 0.9999811818
0.3700000000 0.9999437995 0.9996649558 0.9999689748
0.3900000000 0.9999107820 0.9995203681 0.9999488501
0.4100000000 0.9998585653 0.9993141654 0.9999156736
0.4300000000 0.9997760998 0.9990204400 0.9998609845
0.4500000000 0.9996460403 0.9986025475 0.9997708435
0.4700000000 0.9994411938 0.9980087290 0.9996222972
0.4900000000 0.9991189852 0.9971659885 0.9993775783
0.5100000000 0.9986128501 0.9959715509 0.9989746282
0.5300000000 0.9978188879 0.9942809926 0.9983116938
0.5500000000 0.9965752522 0.9918918321 0.9972225376
0.5700000000 0.9946305383 0.9885210056 0.9954371813
0.5900000000 0.9915958168 0.9837742777 0.9925214567
0.6100000000 0.9868731790 0.9771053566 0.9877884550
0.6300000000 0.9795527210 0.9677626336 0.9801805804
0.6500000000 0.9682731694 0.9547227777 0.9681425029
0.6700000000 0.9510589544 0.9366146449 0.9495606886
0.6900000000 0.9252078716 0.9116481581 0.9219475513
0.7100000000 0.8874941777 0.8775906978 0.8831468215
0.7300000000 0.8355171823 0.8320305111 0.8327052794
0.7500000000 0.7733984385 0.7737845552 0.7733690760
0.7700000000 0.7111793753 0.7080031218 0.7112523174
0.7900000000 0.6500080596 0.6534395045 0.6536790084
0.8100000000 0.6017169852 0.6114398307 0.6060344022
0.8300000000 0.5673033833 0.5803043008 0.5701681247
0.8500000000 0.5439216067 0.5575527135 0.5450464970
0.8700000000 0.5284258956 0.5410837016 0.5283262127
0.8900000000 0.5183004409 0.5292390819 0.5175724232
0.9100000000 0.5117400749 0.5207595528 0.5108076664
0.9300000000 0.5075123637 0.5147099279 0.5066114109
0.9500000000 0.5047976614 0.5104054299 0.5040309958
0.9700000000 0.5030589427 0.5073492964 0.5024527029
0.9900000000 0.5019475012 0.5051834736 0.5014905164
1.0100000000 0.5012381850 0.5036510780 0.5009051055
1.0300000000 0.5007861562 0.5025684467 0.5005493655
1.0500000000 0.5004984816 0.5018046198 0.5003333512
1.0700000000 0.5003156471 0.5012664212 0.5002022407
1.0900000000 0.5001995998 0.5008876801 0.5001226847
1.1100000000 0.5001260425 0.5006214801 0.5000744192
1.1300000000 0.5000794818 0.5004346063 0.5000451402
1.1500000000 0.5000500505 0.5003035763 0.5000273799
1.1700000000 0.5000314730 0.5002118107 0.5000166071
1.1900000000 0.5000197634 0.5001476186 0.5000100728
1.2100000000 0.5000123931 0.5001027667 0.5000061095
1.2300000000 0.5000077607 0.5000714640 0.5000037056
1.2500000000 0.5000048532 0.5000496423 0.5000022476
1.2700000000 0.5000030310 0.5000344470 0.5000013632
1.2900000000 0.5000018905 0.5000238777 0.5000008268
1.3100000000 0.5000011776 0.5000165341 0.5000005015
1.3300000000 0.5000007327 0.5000114373 0.5000003042
1.3500000000 0.5000004553 0.5000079037 0.5000001845
1.3700000000 0.5000002826 0.5000054564 0.5000001119
1.3900000000 0.5000001752 0.5000037632 0.5000000679
1.4100000000 0.5000001085 0.5000025929 0.5000000412
1.4300000000 0.5000000671 0.5000017849 0.5000000250
1.4500000000 0.5000000415 0.5000012275 0.5000000151
1.4700000000 0.5000000256 0.5000008434 0.5000000092
1.4900000000 0.5000000158 0.5000005790 0.5000000056
1.5100000000 0.5000000097 0.5000003971 0.5000000034
1.5300000000 0.5000000060 0.5000002722 0.5000000020
1.5500000000 0.5000000037 0.5000001863 0.5000000012
1.5700000000 0.5000000023 0.5000001275 0.5000000008
1.5900000000 0.5000000014 0.5000000872 0.5000000005
1.6100000000 0.5000000009 0.5000000595 0.5000000003
1.6300000000 0.5000000005 0.5000000406 0.5000000002
1.6500000000 0.5000000003 0.5000000277 0.5000000001
1.6700000000 0.5000000002 0.5000000189 0.5000000001
1.6900000000 0.5000000001 0.5000000129 0.5000000000
1.7100000000 0.5000000001 0.5000000088 0.5000000000
1.7300000000 0.5000000000 0.5000000060 0.5000000000
1.7500000000 0.5000000000 0.5000000040 0.5000000000
1.7700000000 0.5000000000 0.5000000027 0.5000000000
1.7900000000 0.5000000000 0.5000000019 0.5000000000
1.8100000000 0.5000000000 0.5000000013 0.5000000000
1.8300000000 0.5000000000 0.5000000009 0.5000000000
1.8500000000 0.5000000000 0.5000000006 0.5000000000
1.8700000000 0.5000000000 0.5000000004 0.5000000000
1.8900000000 0.5000000000 0.5000000003 0.5000000000
1.9100000000 0.5000000000 0.5000000002 0.5000000000
1.9300000000 0.5000000000 0.5000000001 0.5000000000
1.9500000000 0.5000000000 0.5000000001 0.5000000000
1.9700000000 0.5000000000 0.5000000000 0.5000000000
1.9900000000 0.5000000000 0.5000000000 0.5000000000


==> test14_convStep3_CNviscClassic.txt <==
xcoor solSLc solSL solExa
-1.9900000000 1.0000000000 1.0000000000 1.0000000000
-1.9700000000 1.0000000000 1.0000000000 1.0000000000
-1.9500000000 1.0000000000 1.0000000000 1.0000000000
-1.9300000000 1.0000000000 1.0000000000 1.0000000000
-1.9100000000 1.0000000000 1.0000000000 1.0000000000
-1.8900000000 1.0000000000 1.0000000000 1.0000000000
-1.8700000000 1.0000000000 1.0000000000 1.0000000000
-1.8500000000 1.0000000000 1.0000000000 1.0000000000
-1.8300000000 1.0000000000 1.0000000000 1.0000000000
-1.8100000000 1.0000000000 1.0000000000 1.0000000000
-1.7900000000 1.0000000000 1.0000000000 1.0000000000
-1.7700000000 1.0000000000 1.0000000000 1.0000000000
-1.7500000000 1.0000000000 1.0000000000 1.0000000000
-1.7300000000 1.0000000000 1.0000000000 1.0000000000
-1.7100000000 1.0000000000 1.0000000000 1.0000000000
-1.6900000000 1.0000000000 1.0000000000 1.0000000000
-1.6700000000 1.0000000000 1.0000000000 1.0000000000
-1.6500000000 1.0000000000 1.0000000000 1.0000000000
-1.6300000000 1.0000000000 1.0000000000 1.0000000000
-1.6100000000 1.0000000000 1.0000000000 1.0000000000
-1.5900000000 1.0000000000 1.0000000000 1.0000000000
-1.5700000000 1.0000000000 1.0000000000 1.0000000000
-1.5500000000 1.0000000000 1.0000000000 1.0000000000
-1.5300000000 1.0000000000 1.0000000000 1.0000000000
-1.5100000000 1.0000000000 1.0000000000 1.0000000000
-1.4900000000 1.0000000000 1.0000000000 1.0000000000
-1.4700000000 1.0000000000 1.0000000000 1.0000000000
-1.4500000000 1.0000000000 1.0000000000 1.0000000000
-1.4300000000 1.0000000000 1.0000000000 1.0000000000
-1.4100000000 1.0000000000 1.0000000000 1.0000000000
-1.3900000000 1.0000000000 1.0000000000 1.0000000000
-1.3700000000 1.0000000000 1.0000000000 1.0000000000
-1.3500000000 1.0000000000 1.0000000000 1.0000000000
-1.3300000000 1.0000000000 1.0000000000 1.0000000000
-1.3100000000 1.0000000000 1.0000000000 1.0000000000
-1.2900000000 1.0000000000 1.0000000000 1.0000000000
-1.2700000000 1.0000000000 1.0000000000 1.0000000000
-1.2500000000 1.0000000000 1.0000000000 1.0000000000
-1.2300000000 1.0000000000 1.0000000000 1.0000000000
-1.2100000000 1.0000000000 1.0000000000 1.0000000000
-1.1900000000 1.0000000000 1.0000000000 1.0000000000
-1.1700000000 1.0000000000 1.0000000000 1.0000000000
-1.1500000000 1.0000000000 1.0000000000 1.0000000000
-1.1300000000 1.0000000000 1.0000000000 1.0000000000
-1.1100000000 1.0000000000 1.0000000000 1.0000000000
-1.0900000000 1.0000000000 1.0000000000 1.0000000000
-1.0700000000 1.0000000000 1.0000000000 1.0000000000
-1.0500000000 1.0000000000 1.0000000000 1.0000000000
-1.0300000000 1.0000000000 1.0000000000 1.0000000000
-1.0100000000 1.0000000000 1.0000000000 1.0000000000
-0.9900000000 1.0000000000 1.0000000000 1.0000000000
-0.9700000000 0.9999999999 1.0000000000 1.0000000000
-0.9500000000 0.9999999999 1.0000000000 1.0000000000
-0.9300000000 0.9999999998 1.0000000000 1.0000000000
-0.9100000000 0.9999999997 1.0000000000 1.0000000000
-0.8900000000 0.9999999996 1.0000000000 1.0000000000
-0.8700000000 0.9999999994 1.0000000000 1.0000000000
-0.8500000000 0.9999999990 1.0000000000 1.0000000000
-0.8300000000 0.9999999985 1.0000000000 1.0000000000
-0.8100000000 0.9999999978 1.0000000000 1.0000000000
-0.7900000000 0.9999999968 1.0000000000 1.0000000000
-0.7700000000 0.9999999952 1.0000000000 1.0000000000
-0.7500000000 0.9999999931 1.0000000000 1.0000000000
-0.7300000000 0.9999999900 1.0000000000 1.0000000000
-0.7100000000 0.9999999858 1.0000000000 1.0000000000
-0.6900000000 0.9999999800 1.0000000000 1.0000000000
-0.6700000000 0.9999999723 1.0000000000 1.0000000000
-0.6500000000 0.9999999623 1.0000000000 1.0000000000
-0.6300000000 0.9999999497 1.0000000000 1.0000000000
-0.6100000000 0.9999999346 1.0000000000 1.0000000000
-0.5900000000 0.9999999176 1.0000000000 1.0000000000
-0.5700000000 0.9999999002 1.0000000000 1.0000000000
-0.5500000000 0.9999998852 1.0000000000 1.0000000000
-0.5300000000 0.9999998774 1.0000000000 1.0000000000
-0.5100000000 0.9999998836 1.0000000000 1.0000000000
-0.4900000000 0.9999999125 1.0000000000 1.0000000000
-0.4700000000 0.9999999727 1.0000000000 1.0000000000
-0.4500000000 1.0000000684 0.9999999999 1.0000000000
-0.4300000000 1.0000001902 0.9999999999 1.0000000000
-0.4100000000 1.0000002993 0.9999999999 1.0000000000
-0.3900000000 1.0000003029 0.9999999998 1.0000000000
-0.3700000000 1.0000000204 0.9999999997 1.0000000000
-0.3500000000 0.9999991469 0.9999999996 1.0000000000
-0.3300000000 0.9999972299 0.9999999994 1.0000000000
-0.3100000000 0.9999936966 0.9999999991 1.0000000000
-0.2900000000 0.9999879959 0.9999999987 1.0000000000
-0.2700000000 0.9999799486 0.9999999981 1.0000000000
-0.2500000000 0.9999703982 0.9999999972 1.0000000000
-0.2300000000 0.9999621761 0.9999999959 1.0000000000
-0.2100000000 0.9999611325 0.9999999939 1.0000000000
-0.1900000000 0.9999764522 0.9999999910 1.0000000000
-0.1700000000 1.0000186950 0.9999999868 1.0000000000
-0.1500000000 1.0000934659 0.9999999806 0.9999999999
-0.1300000000 1.0001896981 0.9999999714 0.9999999999
-0.1100000000 1.0002664899 0.9999999581 0.9999999998
-0.0900000000 1.0002521293 0.9999999385 0.9999999997
-0.0700000000 1.0000762741 0.9999999099 0.9999999995
-0.0500000000 0.9997396981 0.9999998681 0.9999999991
-0.0300000000 0.9993673284 0.9999998069 0.9999999986
-0.0100000000 0.9991405411 0.9999997177 0.9999999977
0.0100000000 0.9991041114 0.9999995877 0.9999999962
0.0300000000 0.9990807050 0.9999993982 0.9999999937
0.0500000000 0.9989150714 0.9999991224 0.9999999896
0.0700000000 0.9988356252 0.9999987215 0.9999999828
0.0900000000 0.9994677696 0.9999981390 0.9999999717
0.1100000000 1.0013211466 0.9999972938 0.9999999534
0.1300000000 1.0038753884 0.9999960684 0.9999999231
0.1500000000 1.0049137374 0.9999942936 0.9999998732
0.1700000000 1.0029340226 0.9999917259 0.9999997909
0.1900000000 1.0007347141 0.9999880147 0.9999996553
0.2100000000 1.0002043240 0.9999826566 0.9999994317
0.2300000000 0.9988353313 0.9999749290 0.9999990631
0.2500000000 0.9948857510 0.9999637961 0.9999984553
0.2700000000 0.9883915832 0.9999477750 0.9999974531
0.2900000000 0.9820574626 0.9999247447 0.9999958010
0.3100000000 0.9825389373 0.9998916761 0.9999930770
0.3300000000 0.9894538994 0.9998442472 0.9999885860
0.3500000000 0.9946564577 0.9997762994 0.9999811818
0.3700000000 0.9989452512 0.9996790670 0.9999689748
0.3900000000 1.0060229532 0.9995400886 0.9999488501
0.4100000000 1.0151657521 0.9993416699 0.9999156736
0.4300000000 1.0245072945 0.9990587167 0.9998609845
0.4500000000 1.0271398513 0.9986556820 0.9997708435
0.4700000000 1.0107184017 0.9980822745 0.9996222972
0.4900000000 0.9857472287 0.9972674325 0.9993775783
0.5100000000 0.9676215875 0.9961108787 0.9989746282
0.5300000000 0.9477474551 0.9944713146 0.9983116938
0.5500000000 0.9263617656 0.9921499656 0.9972225376
0.5700000000 0.9068906543 0.9888677503 0.9954371813
0.5900000000 0.8965491337 0.9842338030 0.9925214567
0.6100000000 0.9082135739 0.9777025140 0.9877884550
0.6300000000 0.9439082830 0.9685158631 0.9801805804
0.6500000000 0.9770150738 0.9556282855 0.9681425029
0.6700000000 0.9895625512 0.9376145729 0.9495606886
0.6900000000 0.9884596978 0.9125189466 0.9219475513
0.7100000000 0.9736144848 0.8779953940 0.8831468215
0.7300000000 0.9402295179 0.8315920936 0.8327052794
0.7500000000 0.8781908567 0.7720122424 0.7733690760
0.7700000000 0.7772636876 0.7084142412 0.7112523174
0.7900000000 0.6708384414 0.6538292531 0.6536790084
0.8100000000 0.5991214535 0.6115476201 0.6060344022
0.8300000000 0.5576278777 0.5801554090 0.5701681247
0.8500000000 0.5335688529 0.5572830709 0.5450464970
0.8700000000 0.5195882394 0.5407855040 0.5283262127
0.8900000000 0.5114484523 0.5289600273 0.5175724232
0.9100000000 0.5067016849 0.5205192548 0.5108076664
0.9300000000 0.5039292508 0.5145128359 0.5066114109
0.9500000000 0.5023074437 0.5102487557 0.5040309958
0.9700000000 0.5013572372 0.5072273954 0.5024527029
0.9900000000 0.5007996306 0.5050900836 0.5014905164
1.0100000000 0.5004718833 0.5035803569 0.5009051055
1.0300000000 0.5002789264 0.5025153740 0.5005493655
1.0500000000 0.5001651387 0.5017650797 0.5003333512
1.0700000000 0.5000979269 0.5012371394 0.5002022407
1.0900000000 0.5000581615 0.5008661050 0.5001226847
1.1100000000 0.5000345964 0.5006056531 0.5000744192
1.1300000000 0.5000206096 0.5004230409 0.5000451402
1.1500000000 0.5000122949 0.5002951542 0.5000273799
1.1700000000 0.5000073447 0.5002056968 0.5000166071
1.1900000000 0.5000043932 0.5001431931 0.5000100728
1.2100000000 0.5000026311 0.5000995718 0.5000061095
1.2300000000 0.5000015775 0.5000691633 0.5000037056
1.2500000000 0.5000009469 0.5000479893 0.5000022476
1.2700000000 0.5000005690 0.5000332621 0.5000013632
1.2900000000 0.5000003422 0.5000230300 0.5000008268
1.3100000000 0.5000002060 0.5000159290 0.5000005015
1.3300000000 0.5000001241 0.5000110061 0.5000003042
1.3500000000 0.5000000748 0.5000075970 0.5000001845
1.3700000000 0.5000000451 0.5000052386 0.5000001119
1.3900000000 0.5000000272 0.5000036088 0.5000000679
1.4100000000 0.5000000165 0.5000024836 0.5000000412
1.4300000000 0.5000000099 0.5000017077 0.5000000250
1.4500000000 0.5000000060 0.5000011730 0.5000000151
1.4700000000 0.5000000036 0.5000008051 0.5000000092
1.4900000000 0.5000000022 0.5000005520 0.5000000056
1.5100000000 0.5000000013 0.5000003782 0.5000000034
1.5300000000 0.5000000008 0.5000002589 0.5000000020
1.5500000000 0.5000000005 0.5000001770 0.5000000012
1.5700000000 0.5000000003 0.5000001210 0.5000000008
1.5900000000 0.5000000002 0.5000000826 0.5000000005
1.6100000000 0.5000000001 0.5000000563 0.5000000003
1.6300000000 0.5000000001 0.5000000384 0.5000000002
1.6500000000 0.5000000000 0.5000000262 0.5000000001
1.6700000000 0.5000000000 0.5000000178 0.5000000001
1.6900000000 0.5000000000 0.5000000121 0.5000000000
1.7100000000 0.5000000000 0.5000000082 0.5000000000
1.7300000000 0.5000000000 0.5000000056 0.5000000000
1.7500000000 0.5000000000 0.5000000038 0.5000000000
1.7700000000 0.5000000000 0.5000000026 0.5000000000
1.7900000000 0.5000000000 0.5000000017 0.5000000000
1.8100000000 0.5000000000 0.5000000012 0.5000000000
1.8300000000 0.5000000000 0.5000000008 0.5000000000
1.8500000000 0.5000000000 0.5000000005 0.5000000000
1.8700000000 0.5000000000 0.5000000004 0.5000000000
1.8900000000 0.5000000000 0.5000000002 0.5000000000
1.9100000000 0.5000000000 0.5000000002 0.5000000000
1.9300000000 0.5000000000 0.5000000001 0.5000000000
1.9500000000 0.5000000000 0.5000000001 0.5000000000
1.9700000000 0.5000000000 0.5000000000 0.5000000000
1.9900000000 0.5000000000 0.5000000000 0.5000000000


==> test1_convStep2.txt <==
xcoor solSLc solSL solExa
-0.9900000000 0.0000000000 0.0000000000 0.0000000000
-0.9700000000 0.0000000000 0.0000000000 0.0000000000
-0.9500000000 0.0000000000 0.0000000000 0.0000000000
-0.9300000000 0.0000000000 0.0000000000 0.0000000000
-0.9100000000 0.0000000000 0.0000000000 0.0000000000
-0.8900000000 0.0000000000 0.0000000000 0.0000000000
-0.8700000000 0.0000000000 0.0000000000 0.0000000000
-0.8500000000 0.0000000000 0.0000000000 0.0000000000
-0.8300000000 0.0000000000 0.0000000000 0.0000000000
-0.8100000000 -0.0000000000 0.0000000000 0.0000000000
-0.7900000000 -0.0000000000 0.0000000000 0.0000000000
-0.7700000000 0.0000000000 0.0000000000 0.0000000000
-0.7500000000 0.0000000000 0.0000000000 0.0000000000
-0.7300000000 0.0000000000 0.0000000000 0.0000000000
-0.7100000000 0.0000000000 0.0000000000 0.0000000000
-0.6900000000 0.0000000000 0.0000000000 0.0000000000
-0.6700000000 -0.0000000000 0.0000000000 0.0000000000
-0.6500000000 0.0000000000 0.0000000000 0.0000000000
-0.6300000000 -0.0000000000 0.0000000000 0.0000000000
-0.6100000000 0.0000000000 -0.0000000000 0.0000000000
-0.5900000000 -0.0000000000 -0.0000000000 0.0000000000
-0.5700000000 0.0000000000 -0.0000000000 0.0000000000
-0.5500000000 -0.0000000000 -0.0000000000 0.0000000000
-0.5300000000 0.0000000000 -0.0000000000 0.0000000000
-0.5100000000 0.0000000000 0.0000000000 0.0000000000
-0.4900000000 -0.0000000000 0.0000000000 0.0000000000
-0.4700000000 -0.0000000000 0.0000000000 0.0000000000
-0.4500000000 -0.0000000000 0.0000000000 0.0000000000
-0.4300000000 -0.0000000000 0.0000000000 0.0000000000
-0.4100000000 -0.0000000000 0.0000000000 0.0000000000
-0.3900000000 -0.0000000000 0.0000000000 0.0000000000
-0.3700000000 -0.0000000000 0.0000000000 0.0000000000
-0.3500000000 -0.0000000000 0.0000000000 0.0000000000
-0.3300000000 -0.0000000000 0.0000000000 0.0000000000
-0.3100000000 -0.0000000000 0.0000000000 0.0000000000
-0.2900000000 -0.0000000000 0.0000000000 0.0000000000
-0.2700000000 -0.0000000000 0.0000000000 0.0000000000
-0.2500000000 -0.0000000000 0.0000000000 0.0000000000
-0.2300000000 -0.0000000000 0.0000000000 0.0000000000
-0.2100000000 -0.0000000000 0.0000000000 0.0000000000
-0.1900000000 -0.0000000000 0.0000000000 0.0000000000
-0.1700000000 -0.0000000000 0.0000000000 0.0000000000
-0.1500000000 -0.0000000000 0.0000000000 0.0000000000
-0.1300000000 -0.0000000000 0.0000000000 0.0000000000
-0.1100000000 -0.0000000000 0.0000000000 0.0000000000
-0.0900000000 -0.0000000000 0.0000000000 0.0000000000
-0.0700000000 -0.0000000000 0.0000000000 0.0000000000
-0.0500000000 -0.0000000000 0.0000000000 0.0000000000
-0.0300000000 0.0000000000 0.0000000000 0.0000000000
-0.0100000000 0.0000000000 0.0000000000 0.0000000000
0.0100000000 0.0000000000 0.0000000000 0.0000000000
0.0300000000 0.0000000001 0.0000000002 0.0000000003
0.0500000000 0.0000000010 0.0000000013 0.0000000016
0.0700000000 0.0000000063 0.0000000076 0.0000000093
0.0900000000 0.0000000374 0.0000000419 0.0000000501
0.1100000000 0.0000001990 0.0000002132 0.0000002480
0.1300000000 0.0000009620 0.0000009983 0.0000011337
0.1500000000 0.0000042394 0.0000043000 0.0000047851
0.1700000000 0.0000170786 0.0000170484 0.0000186437
0.1900000000 0.0000630228 0.0000622430 0.0000670548
0.2100000000 0.0002133681 0.0002093341 0.0002226299
0.2300000000 0.0006635722 0.0006487184 0.0006823281
0.2500000000 0.0018976031 0.0018528783 0.0019304541
0.2700000000 0.0049938138 0.0048786960 0.0050417603
0.2900000000 0.0121020240 0.0118441771 0.0121551783
0.3100000000 0.0270222903 0.0265165360 0.0270518469
0.3300000000 0.0556192091 0.0547514759 0.0555762126
0.3500000000 0.1055682218 0.1042772527 0.1053992246
0.3700000000 0.1848361627 0.1832052157 0.1845195240
0.3900000000 0.2986082605 0.2969432615 0.2981972794
0.4100000000 0.4452179634 0.4440410967 0.4448580662
0.4300000000 0.6127389920 0.6126435836 0.6126263942
0.4500000000 0.7785184908 0.7799079251 0.7788007831
0.4700000000 0.9132613284 0.9160942659 0.9139311853
0.4900000000 0.9891908766 0.9928969035 0.9900498337
0.5100000000 0.9893143066 0.9929701341 0.9900498337
0.5300000000 0.9135905251 0.9162882025 0.9139311853
0.5500000000 0.7789486615 0.7801576746 0.7788007831
0.5700000000 0.6131467971 0.6128747747 0.6126263942
0.5900000000 0.4455091729 0.4441998150 0.4448580662
0.6100000000 0.2987451390 0.2970113403 0.2981972794
0.6300000000 0.1848359901 0.1831967740 0.1845195240
0.6500000000 0.1054807085 0.1042232357 0.1053992246
0.6700000000 0.0554988619 0.0546830360 0.0555762126
0.6900000000 0.0269092003 0.0264549067 0.0270518469
0.7100000000 0.0120157970 0.0117986086 0.0121551783
0.7300000000 0.0049374769 0.0048496241 0.0050417603
0.7500000000 0.0018652796 0.0018364952 0.0019304541
0.7700000000 0.0006470724 0.0006404555 0.0006823281
0.7900000000 0.0002058176 0.0002055738 0.0002226299
0.8100000000 0.0000599109 0.0000606905 0.0000670548
0.8300000000 0.0000159204 0.0000164646 0.0000186437
0.8500000000 0.0000038495 0.0000040995 0.0000047851
0.8700000000 0.0000008432 0.0000009353 0.0000011337
0.8900000000 0.0000001663 0.0000001951 0.0000002480
0.9100000000 0.0000000292 0.0000000371 0.0000000501
0.9300000000 0.0000000045 0.0000000064 0.0000000093
0.9500000000 0.0000000006 0.0000000010 0.0000000016
0.9700000000 0.0000000001 0.0000000001 0.0000000003
0.9900000000 0.0000000000 0.0000000000 0.0000000000


==> test3_convStep2.txt <==
xcoor solSLc solSL solExa
-0.9900000000 0.0627905195 0.0627905195 0.0627905195
-0.9700000000 0.1873813146 0.1873813146 0.1873813146
-0.9500000000 0.3090169944 0.3090169944 0.3090169944
-0.9300000000 0.4257792916 0.4257792916 0.4257792916
-0.9100000000 0.5358267950 0.5358267950 0.5358267950
-0.8900000000 0.6374239897 0.6374239897 0.6374239897
-0.8700000000 0.7289686274 0.7289686274 0.7289686274
-0.8500000000 0.8090169944 0.8090169944 0.8090169944
-0.8300000000 0.8763066800 0.8763066800 0.8763066800
-0.8100000000 0.9297764859 0.9297764859 0.9297764859
-0.7900000000 0.9685831611 0.9685831611 0.9685831611
-0.7700000000 0.9921147013 0.9921147013 0.9921147013
-0.7500000000 1.0000000000 1.0000000000 1.0000000000
-0.7300000000 0.9921147013 0.9921147013 0.9921147013
-0.7100000000 0.9685831611 0.9685831611 0.9685831611
-0.6900000000 0.9297764859 0.9297764859 0.9297764859
-0.6700000000 0.8763066800 0.8763066800 0.8763066800
-0.6500000000 0.8090169944 0.8090169944 0.8090169944
-0.6300000000 0.7289686274 0.7289686274 0.7289686274
-0.6100000000 0.6374239897 0.6374239897 0.6374239897
-0.5900000000 0.5358267950 0.5358267950 0.5358267950
-0.5700000000 0.4257792916 0.4257792916 0.4257792916
-0.5500000000 0.3090169944 0.3090169944 0.3090169944
-0.5300000000 0.1873813146 0.1873813146 0.1873813146
-0.5100000000 0.0627905195 0.0627905195 0.0627905195
-0.4900000000 -0.0627905195 -0.0627905195 -0.0627905195
-0.4700000000 -0.1873813146 -0.1873813146 -0.1873813146
-0.4500000000 -0.3090169944 -0.3090169944 -0.3090169944
-0.4300000000 -0.4257792916 -0.4257792916 -0.4257792916
-0.4100000000 -0.5358267950 -0.5358267950 -0.5358267950
-0.3900000000 -0.6374239897 -0.6374239897 -0.6374239897
-0.3700000000 -0.7289686274 -0.7289686274 -0.7289686274
-0.3500000000 -0.8090169944 -0.8090169944 -0.8090169944
-0.3300000000 -0.8763066800 -0.8763066800 -0.8763066800
-0.3100000000 -0.9297764859 -0.9297764859 -0.9297764859
-0.2900000000 -0.9685831611 -0.9685831611 -0.9685831611
-0.2700000000 -0.9921147013 -0.9921147013 -0.9921147013
-0.2500000000 -1.0000000000 -1.0000000000 -1.0000000000
-0.2300000000 -0.9921147013 -0.9921147013 -0.9921147013
-0.2100000000 -0.9685831611 -0.9685831611 -0.9685831611
-0.1900000000 -0.9297764859 -0.9297764859 -0.9297764859
-0.1700000000 -0.8763066800 -0.8763066800 -0.8763066800
-0.1500000000 -0.8090169944 -0.8090169944 -0.8090169944
-0.1300000000 -0.7289686274 -0.7289686274 -0.7289686274
-0.1100000000 -0.6374239897 -0.6374239897 -0.6374239897
-0.0900000000 -0.5358267950 -0.5358267950 -0.5358267950
-0.0700000000 -0.4257792916 -0.4257792916 -0.4257792916
-0.0500000000 -0.3090169944 -0.3090169944 -0.3090169944
-0.0300000000 -0.1873813146 -0.1873813146 -0.1873813146
-0.0100000000 -0.0627905195 -0.0627905195 -0.0627905195
0.0100000000 0.0627905195 0.0627905195 0.0627905195
0.0300000000 0.1873813146 0.1873813146 0.1873813146
0.0500000000 0.3090169944 0.3090169944 0.3090169944
0.0700000000 0.4257792916 0.4257792916 0.4257792916
0.0900000000 0.5358267950 0.5358267950 0.5358267950
0.1100000000 0.6374239897 0.6374239897 0.6374239897
0.1300000000 0.7289686274 0.7289686274 0.7289686274
0.1500000000 0.8090169944 0.8090169944 0.8090169944
0.1700000000 0.8763066800 0.8763066800 0.8763066800
0.1900000000 0.9297764859 0.9297764859 0.9297764859
0.2100000000 0.9685831611 0.9685831611 0.9685831611
0.2300000000 0.9921147013 0.9921147013 0.9921147013
0.2500000000 1.0000000000 1.0000000000 1.0000000000
0.2700000000 0.9921147013 0.9921147013 0.9921147013
0.2900000000 0.9685831611 0.9685831611 0.9685831611
0.3100000000 0.9297764859 0.9297764859 0.9297764859
0.3300000000 0.8763066800 0.8763066800 0.8763066800
0.3500000000 0.8090169944 0.8090169944 0.8090169944
0.3700000000 0.7289686274 0.7289686274 0.7289686274
0.3900000000 0.6374239897 0.6374239897 0.6374239897
0.4100000000 0.5358267950 0.5358267950 0.5358267950
0.4300000000 0.4257792916 0.4257792916 0.4257792916
0.4500000000 0.3090169944 0.3090169944 0.3090169944
0.4700000000 0.1873813146 0.1873813146 0.1873813146
0.4900000000 0.0627905195 0.0627905195 0.0627905195
0.5100000000 -0.0627905195 -0.0627905195 -0.0627905195
0.5300000000 -0.1873813146 -0.1873813146 -0.1873813146
0.5500000000 -0.3090169944 -0.3090169944 -0.3090169944
0.5700000000 -0.4257792916 -0.4257792916 -0.4257792916
0.5900000000 -0.5358267950 -0.5358267950 -0.5358267950
0.6100000000 -0.6374239897 -0.6374239897 -0.6374239897
0.6300000000 -0.7289686274 -0.7289686274 -0.7289686274
0.6500000000 -0.8090169944 -0.8090169944 -0.8090169944
0.6700000000 -0.8763066800 -0.8763066800 -0.8763066800
0.6900000000 -0.9297764859 -0.9297764859 -0.9297764859
0.7100000000 -0.9685831611 -0.9685831611 -0.9685831611
0.7300000000 -0.9921147013 -0.9921147013 -0.9921147013
0.7500000000 -1.0000000000 -1.0000000000 -1.0000000000
0.7700000000 -0.9921147013 -0.9921147013 -0.9921147013
0.7900000000 -0.9685831611 -0.9685831611 -0.9685831611
0.8100000000 -0.9297764859 -0.9297764859 -0.9297764859
0.8300000000 -0.8763066800 -0.8763066800 -0.8763066800
0.8500000000 -0.8090169944 -0.8090169944 -0.8090169944
0.8700000000 -0.7289686274 -0.7289686274 -0.7289686274
0.8900000000 -0.6374239897 -0.6374239897 -0.6374239897
0.9100000000 -0.5358267950 -0.5358267950 -0.5358267950
0.9300000000 -0.4257792916 -0.4257792916 -0.4257792916
0.9500000000 -0.3090169944 -0.3090169944 -0.3090169944
0.9700000000 -0.1873813146 -0.1873813146 -0.1873813146
0.9900000000 -0.0627905195 -0.0627905195 -0.0627905195


==> test4_convStep3.txt <==
xcoor solSLc solSL solExa
0.0157079633 0.2412055680 0.1352360465 0.2231432392
0.0471238898 0.2413069316 0.1353185939 0.2232479073
0.0785398163 0.2415136355 0.1354941915 0.2234574347
0.1099557429 0.2418272178 0.1357924189 0.2237722049
0.1413716694 0.2422483109 0.1362165638 0.2241927947
0.1727875959 0.2427770517 0.1367309466 0.2247199765
0.2042035225 0.2434102806 0.1373407296 0.2253547216
0.2356194490 0.2441485618 0.1380451024 0.2260982031
0.2670353756 0.2449972234 0.1388444427 0.2269518015
0.2984513021 0.2459588548 0.1397644709 0.2279171088
0.3298672286 0.2470350248 0.1408206485 0.2289959356
0.3612831552 0.2482267856 0.1419956130 0.2301903178
0.3926990817 0.2495344476 0.1432636590 0.2315025245
0.4241150082 0.2509565951 0.1446357229 0.2329350671
0.4555309348 0.2525006633 0.1461265234 0.2344907093
0.4869468613 0.2541711899 0.1477502491 0.2361724784
0.5183627878 0.2559713262 0.1495205214 0.2379836774
0.5497787144 0.2579033545 0.1514326431 0.2399278988
0.5811946409 0.2599694791 0.1534734879 0.2420090395
0.6126105675 0.2621721102 0.1556495587 0.2442313174
0.6440264940 0.2645162623 0.1579652536 0.2465992892
0.6754424205 0.2670090649 0.1604532068 0.2491178706
0.7068583471 0.2696559222 0.1631093452 0.2517923578
0.7382742736 0.2724613176 0.1659339299 0.2546284507
0.7696902001 0.2754297847 0.1689426521 0.2576322798
0.8011061267 0.2785667456 0.1721220899 0.2608104337
0.8325220532 0.2818790251 0.1754896546 0.2641699902
0.8639379797 0.2853743995 0.1790669122 0.2677185506
0.8953539063 0.2890605938 0.1828545075 0.2714642760
0.9267698328 0.2929457002 0.1868699317 0.2754159282
0.9581857593 0.2970383098 0.1911046288 0.2795829138
0.9896016859 0.3013477384 0.1956003465 0.2839753326
1.0210176124 0.3058840571 0.2003635049 0.2886040305
1.0524335390 0.3106582244 0.2054086804 0.2934806578
1.0838494655 0.3156818873 0.2107306569 0.2986177324
1.1152653920 0.3209662488 0.2163655332 0.3040287102
1.1466813186 0.3265236507 0.2223338839 0.3097280612
1.1780972451 0.3323701382 0.2286491368 0.3157313540
1.2095131716 0.3385226617 0.2353305056 0.3220553482
1.2409290982 0.3449963050 0.2424086957 0.3287180963
1.2723450247 0.3518069087 0.2498839507 0.3357390560
1.3037609512 0.3589734261 0.2577893530 0.3431392136
1.3351768778 0.3665181046 0.2661683178 0.3509412204
1.3665928043 0.3744647433 0.2750360886 0.3591695435
1.3980087308 0.3828379135 0.2844743972 0.3678506322
1.4294246574 0.3916632457 0.2944939074 0.3770131019
1.4608405839 0.4009674927 0.3050860489 0.3866879384
1.4922565105 0.4107801572 0.3163099981 0.3969087231
1.5236724370 0.4211353510 0.3282072706 0.4077118845
1.5550883635 0.4320699746 0.3408268007 0.4191369756
1.5865042901 0.4436249612 0.3542549113 0.4312269834
1.6179202166 0.4558436693 0.3685066807 0.4440286723
1.6493361431 0.4687720672 0.3836419688 0.4575929666
1.6807520697 0.4824600994 0.3997237504 0.4719753762
1.7121679962 0.4969660067 0.4168196909 0.4872364711
1.7435839227 0.5123536214 0.4350324583 0.5034424097
1.7749998493 0.5286913149 0.4544251392 0.5206655289
1.8064157758 0.5460545927 0.4750967640 0.5389850012
1.8378317024 0.5645267753 0.4970989961 0.5584875684
1.8692476289 0.5841985868 0.5205367947 0.5792683590
1.9006635554 0.6051708013 0.5455129911 0.6014318005
1.9320794820 0.6275587260 0.5721375609 0.6250926338
1.9634954085 0.6514908000 0.6005277548 0.6503770436
1.9949113350 0.6771079917 0.6308086287 0.6774239118
2.0263272616 0.7045672223 0.6631164150 0.7063862077
2.0577431881 0.7340443042 0.6976008815 0.7374325227
2.0891591146 0.7657358286 0.7344005504 0.7707487579
2.1205750412 0.7998617746 0.7736492896 0.8065399706
2.1519909677 0.8366683084 0.8156200896 0.8450323781
2.1834068942 0.8764307514 0.8604569796 0.8864755121
2.2148228208 0.9194566403 0.9084552651 0.9311445037
2.2462387473 0.9660887488 0.9597000849 0.9793424624
2.2776546739 1.0167079053 1.0143537438 1.0314028878
2.3090706004 1.0717341166 1.0726081972 1.0876920177
2.3404865269 1.1316519744 1.1346572048 1.1486109685
2.3719024535 1.1970014986 1.2006931360 1.2145974550
2.4033183800 1.2683151561 1.2709115513 1.2861267864
2.4347343065 1.3461935141 1.3455339000 1.3637117115
2.4661502331 1.4312376655 1.4250771798 1.4479005225
2.4975661596 1.5240754668 1.5095577708 1.5392726135
2.5289820861 1.6253727638 1.5988862571 1.6384304190
2.5603980127 1.7358119259 1.6931681293 1.7459863241
2.5918139392 1.8558839752 1.7924916488 1.8625427413
2.6232298657 1.9859209856 1.8972095686 1.9886631188
2.6546457923 2.1261724377 2.0074486460 2.1248312163
2.6860617188 2.2766327534 2.1224257101 2.2713956770
2.7174776454 2.4369828813 2.2417238528 2.4284968977
2.7488935719 2.6064087715 2.3649682361 2.5959737486
2.7803094984 2.7835675919 2.4911659633 2.7732492235
2.8117254250 2.9666302785 2.6196025635 2.9591971288
2.8431413515 3.1529907155 2.7484039946 3.1519969970
2.8745572780 3.3395433603 2.8759382409 3.3489918701
2.9059732046 3.5223191342 3.0002180912 3.5465731609
2.9373891311 3.6970763311 3.1190397078 3.7401269630
2.9688050576 3.8592815281 3.2285544732 3.9240836413
3.0002209842 4.0040301203 3.3263698612 4.0921121211
3.0316369107 4.1265442447 3.4082384505 4.2374861191
3.0630528373 4.2226080645 3.4733542581 4.3536179491
3.0944687638 4.2887707670 3.5180537392 4.4347092409
3.1258846903 4.3229205129 3.5393386180 4.4764191269
3.1573006169 4.3229205129 3.5393386180 4.4764191269
3.1887165434 4.2887707670 3.5180537392 4.4347092409
3.2201324699 4.2226080645 3.4733542581 4.3536179491
3.2515483965 4.1265442447 3.4082384505 4.2374861191
3.2829643230 4.0040301203 3.3263698612 4.0921121211
3.3143802495 3.8592815281 3.2285544732 3.9240836413
3.3457961761 3.6970763311 3.1190397078 3.7401269630
3.3772121026 3.5223191342 3.0002180912 3.5465731609
3.4086280291 3.3395433603 2.8759382409 3.3489918701
3.4400439557 3.1529907155 2.7484039946 3.1519969970
3.4714598822 2.9666302785 2.6196025635 2.9591971288
3.5028758088 2.7835675919 2.4911659633 2.7732492235
3.5342917353 2.6064087715 2.3649682361 2.5959737486
3.5657076618 2.4369828813 2.2417238528 2.4284968977
3.5971235884 2.2766327534 2.1224257101 2.2713956770
3.6285395149 2.1261724377 2.0074486460 2.1248312163
3.6599554414 1.9859209856 1.8972095686 1.9886631188
3.6913713680 1.8558839752 1.7924916488 1.8625427413
3.7227872945 1.7358119259 1.6931681293 1.7459863241
3.7542032210 1.6253727638 1.5988862571 1.6384304190
3.7856191476 1.5240754668 1.5095577708 1.5392726135
3.8170350741 1.4312376655 1.4250771798 1.4479005225
3.8484510006 1.3461935141 1.3455339000 1.3637117115
3.8798669272 1.2683151561 1.2709115513 1.2861267864
3.9112828537 1.1970014986 1.2006931360 1.2145974550
3.9426987803 1.1316519744 1.1346572048 1.1486109685
3.9741147068 1.0717341166 1.0726081972 1.0876920177
4.0055306333 1.0167079053 1.0143537438 1.0314028878
4.0369465599 0.9660887488 0.9597000849 0.9793424624
4.0683624864 0.9194566403 0.9084552651 0.9311445037
4.0997784129 0.8764307514 0.8604569796 0.8864755121
4.1311943395 0.8366683084 0.8156200896 0.8450323781
4.1626102660 0.7998617746 0.7736492896 0.8065399706
4.1940261925 0.7657358286 0.7344005504 0.7707487579
4.2254421191 0.7340443042 0.6976008815 0.7374325227
4.2568580456 0.7045672223 0.6631164150 0.7063862077
4.2882739722 0.6771079917 0.6308086287 0.6774239118
4.3196898987 0.6514908000 0.6005277548 0.6503770436
4.3511058252 0.6275587260 0.5721375609 0.6250926338
4.3825217518 0.6051708013 0.5455129911 0.6014318005
4.4139376783 0.5841985868 0.5205367947 0.5792683590
4.4453536048 0.5645267753 0.4970989961 0.5584875684
4.4767695314 0.5460545927 0.4750967640 0.5389850012
4.5081854579 0.5286913149 0.4544251392 0.5206655289
4.5396013844 0.5123536214 0.4350324583 0.5034424097
4.5710173110 0.4969660067 0.4168196909 0.4872364711
4.6024332375 0.4824600994 0.3997237504 0.4719753762
4.6338491640 0.4687720672 0.3836419688 0.4575929666
4.6652650906 0.4558436693 0.3685066807 0.4440286723
4.6966810171 0.4436249612 0.3542549113 0.4312269834
4.7280969437 0.4320699746 0.3408268007 0.4191369756
4.7595128702 0.4211353510 0.3282072706 0.4077118845
4.7909287967 0.4107801572 0.3163099981 0.3969087231
4.8223447233 0.4009674927 0.3050860489 0.3866879384
4.8537606498 0.3916632457 0.2944939074 0.3770131019
4.8851765763 0.3828379135 0.2844743972 0.3678506322
4.9165925029 0.3744647433 0.2750360886 0.3591695435
4.9480084294 0.3665181046 0.2661683178 0.3509412204
4.9794243559 0.3589734261 0.2577893530 0.3431392136
5.0108402825 0.3518069087 0.2498839507 0.3357390560
5.0422562090 0.3449963050 0.2424086957 0.3287180963
5.0736721355 0.3385226617 0.2353305056 0.3220553482
5.1050880621 0.3323701382 0.2286491368 0.3157313540
5.1365039886 0.3265236507 0.2223338839 0.3097280612
5.1679199152 0.3209662488 0.2163655332 0.3040287102
5.1993358417 0.3156818873 0.2107306569 0.2986177324
5.2307517682 0.3106582244 0.2054086804 0.2934806578
5.2621676948 0.3058840571 0.2003635049 0.2886040305
5.2935836213 0.3013477384 0.1956003465 0.2839753326
5.3249995478 0.2970383098 0.1911046288 0.2795829138
5.3564154744 0.2929457002 0.1868699317 0.2754159282
5.3878314009 0.2890605938 0.1828545075 0.2714642760
5.4192473274 0.2853743995 0.1790669122 0.2677185506
5.4506632540 0.2818790251 0.1754896546 0.2641699902
5.4820791805 0.2785667456 0.1721220899 0.2608104337
5.5134951071 0.2754297847 0.1689426521 0.2576322798
5.5449110336 0.2724613176 0.1659339299 0.2546284507
5.5763269601 0.2696559222 0.1631093452 0.2517923578
5.6077428867 0.2670090649 0.1604532068 0.2491178706
5.6391588132 0.2645162623 0.1579652536 0.2465992892
5.6705747397 0.2621721102 0.1556495587 0.2442313174
5.7019906663 0.2599694791 0.1534734879 0.2420090395
5.7334065928 0.2579033545 0.1514326431 0.2399278988
5.7648225193 0.2559713262 0.1495205214 0.2379836774
5.7962384459 0.2541711899 0.1477502491 0.2361724784
5.8276543724 0.2525006633 0.1461265234 0.2344907093
5.8590702989 0.2509565951 0.1446357229 0.2329350671
5.8904862255 0.2495344476 0.1432636590 0.2315025245
5.9219021520 0.2482267856 0.1419956130 0.2301903178
5.9533180786 0.2470350248 0.1408206485 0.2289959356
5.9847340051 0.2459588548 0.1397644709 0.2279171088
6.0161499316 0.2449972234 0.1388444427 0.2269518015
6.0475658582 0.2441485618 0.1380451024 0.2260982031
6.0789817847 0.2434102806 0.1373407296 0.2253547216
6.1103977112 0.2427770517 0.1367309466 0.2247199765
6.1418136378 0.2422483109 0.1362165638 0.2241927947
6.1732295643 0.2418272178 0.1357924189 0.2237722049
6.2046454908 0.2415136355 0.1354941915 0.2234574347
6.2360614174 0.2413069316 0.1353185939 0.2232479073
6.2674773439 0.2412055680 0.1352360465 0.2231432392


==> test4_convStep3_crossed.txt <==
xcoorInt nCrossed
0.0000000000 0.0000000000
0.0314159265 0.0000000000
0.0628318531 0.0000000000
0.0942477796 1.0000000000
0.1256637061 1.0000000000
0.1570796327 2.0000000000
0.1884955592 2.0000000000
0.2199114858 3.0000000000
0.2513274123 3.0000000000
0.2827433388 3.0000000000
0.3141592654 4.0000000000
0.3455751919 4.0000000000
0.3769911184 5.0000000000
0.4084070450 5.0000000000
0.4398229715 5.0000000000
0.4712388980 6.0000000000
0.5026548246 6.0000000000
0.5340707511 7.0000000000
0.5654866776 7.0000000000
0.5969026042 8.0000000000
0.6283185307 8.0000000000
0.6597344573 8.0000000000
0.6911503838 9.0000000000
0.7225663103 9.0000000000
0.7539822369 10.0000000000
0.7853981634 10.0000000000
0.8168140899 10.0000000000
0.8482300165 11.0000000000
0.8796459430 11.0000000000
0.9110618695 11.0000000000
0.9424777961 12.0000000000
0.9738937226 12.0000000000
1.0053096491 13.0000000000
1.0367255757 13.0000000000
1.0681415022 13.0000000000
1.0995574288 14.0000000000
1.1309733553 14.0000000000
1.1623892818 14.0000000000
1.1938052084 15.0000000000
1.2252211349 15.0000000000
1.2566370614 15.0000000000
1.2880529880 15.0000000000
1.3194689145 16.0000000000
1.3508848410 16.0000000000
1.3823007676 16.0000000000
1.4137166941 17.0000000000
1.4451326207 17.0000000000
1.4765485472 17.0000000000
1.5079644737 17.0000000000
1.5393804003 17.0000000000
1.5707963268 18.0000000000
1.6022122533 18.0000000000
1.6336281799 18.0000000000
1.6650441064 18.0000000000
1.6964600329 18.0000000000
1.7278759595 18.0000000000
1.7592918860 18.0000000000
1.7907078125 18.0000000000
1.8221237391 19.0000000000
1.8535396656 19.0000000000
1.8849555922 19.0000000000
1.9163715187 19.0000000000
1.9477874452 19.0000000000
1.9792033718 19.0000000000
2.0106192983 18.0000000000
2.0420352248 18.0000000000
2.0734511514 18.0000000000
2.1048670779 18.0000000000
2.1362830044 18.0000000000
2.1676989310 18.0000000000
2.1991148575 18.0000000000
2.2305307840 17.0000000000
2.2619467106 17.0000000000
2.2933626371 17.0000000000
2.3247785637 16.0000000000
2.3561944902 16.0000000000
2.3876104167 16.0000000000
2.4190263433 15.0000000000
2.4504422698 15.0000000000
2.4818581963 14.0000000000
2.5132741229 14.0000000000
2.5446900494 13.0000000000
2.5761059759 13.0000000000
2.6075219025 12.0000000000
2.6389378290 12.0000000000
2.6703537556 11.0000000000
2.7017696821 10.0000000000
2.7331856086 10.0000000000
2.7646015352 9.0000000000
2.7960174617 8.0000000000
2.8274333882 7.0000000000
2.8588493148 7.0000000000
2.8902652413 6.0000000000
2.9216811678 5.0000000000
2.9530970944 4.0000000000
2.9845130209 4.0000000000
3.0159289474 3.0000000000
3.0473448740 2.0000000000
3.0787608005 1.0000000000
3.1101767271 0.0000000000
3.1415926536 0.0000000000
3.1730085801 0.0000000000
3.2044245067 1.0000000000
3.2358404332 2.0000000000
3.2672563597 3.0000000000
3.2986722863 4.0000000000
3.3300882128 4.0000000000
3.3615041393 5.0000000000
3.3929200659 6.0000000000
3.4243359924 7.0000000000
3.4557519189 7.0000000000
3.4871678455 8.0000000000
3.5185837720 9.0000000000
3.5499996986 10.0000000000
3.5814156251 10.0000000000
3.6128315516 11.0000000000
3.6442474782 12.0000000000
3.6756634047 12.0000000000
3.7070793312 13.0000000000
3.7384952578 13.0000000000
3.7699111843 14.0000000000
3.8013271108 14.0000000000
3.8327430374 15.0000000000
3.8641589639 15.0000000000
3.8955748905 16.0000000000
3.9269908170 16.0000000000
3.9584067435 16.0000000000
3.9898226701 17.0000000000
4.0212385966 17.0000000000
4.0526545231 17.0000000000
4.0840704497 18.0000000000
4.1154863762 18.0000000000
4.1469023027 18.0000000000
4.1783182293 18.0000000000
4.2097341558 18.0000000000
4.2411500823 18.0000000000
4.2725660089 18.0000000000
4.3039819354 19.0000000000
4.3353978620 19.0000000000
4.3668137885 19.0000000000
4.3982297150 19.0000000000
4.4296456416 19.0000000000
4.4610615681 19.0000000000
4.4924774946 18.0000000000
4.5238934212 18.0000000000
4.5553093477 18.0000000000
4.5867252742 18.0000000000
4.6181412008 18.0000000000
4.6495571273 18.0000000000
4.6809730538 18.0000000000
4.7123889804 18.0000000000
4.7438049069 17.0000000000
4.7752208335 17.0000000000
4.8066367600 17.0000000000
4.8380526865 17.0000000000
4.8694686131 17.0000000000
4.9008845396 16.0000000000
4.9323004661 16.0000000000
4.9637163927 16.0000000000
4.9951323192 15.0000000000
5.0265482457 15.0000000000
5.0579641723 15.0000000000
5.0893800988 15.0000000000
5.1207960254 14.0000000000
5.1522119519 14.0000000000
5.1836278784 14.0000000000
5.2150438050 13.0000000000
5.2464597315 13.0000000000
5.2778756580 13.0000000000
5.3092915846 12.0000000000
5.3407075111 12.0000000000
5.3721234376 11.0000000000
5.4035393642 11.0000000000
5.4349552907 11.0000000000
5.4663712172 10.0000000000
5.4977871438 10.0000000000
5.5292030703 10.0000000000
5.5606189969 9.0000000000
5.5920349234 9.0000000000
5.6234508499 8.0000000000
5.6548667765 8.0000000000
5.6862827030 8.0000000000
5.7176986295 7.0000000000
5.7491145561 7.0000000000
5.7805304826 6.0000000000
5.8119464091 6.0000000000
5.8433623357 5.0000000000
5.8747782622 5.0000000000
5.9061941887 5.0000000000
5.9376101153 4.0000000000
5.9690260418 4.0000000000
6.0004419684 3.0000000000
6.0318578949 3.0000000000
6.0632738214 3.0000000000
6.0946897480 2.0000000000
6.1261056745 2.0000000000
6.1575216010 1.0000000000
6.1889375276 1.0000000000
6.2203534541 0.0000000000
6.2517693806 0.0000000000
6.2831853072 0.0000000000


==> test6_convStep2_tFin1.txt <==
xcoor solSLc solSL solExa
0.0100000000 0.6128228847 0.6128097148 0.6128272808
0.0300000000 0.6481781416 0.6481572758 0.6482006292
0.0500000000 0.6838489651 0.6837746851 0.6838803386
0.0700000000 0.7198032518 0.7197177252 0.7198309662
0.0900000000 0.7560027041 0.7559801057 0.7560183290
0.1100000000 0.7924059999 0.7924069273 0.7924093242
0.1300000000 0.8289677255 0.8289696046 0.8289717625
0.1500000000 0.8656639242 0.8656620326 0.8656742135
0.1700000000 0.9024759985 0.9024488883 0.9024858588
0.1900000000 0.9393699916 0.9393479386 0.9393763529
0.2100000000 0.9763110568 0.9763111578 0.9763156895
0.2300000000 1.0132768696 1.0132761096 1.0132740709
0.2500000000 1.0502275402 1.0502482459 1.0502217809
0.2700000000 1.0871381757 1.0871719977 1.0871290579
0.2900000000 1.1239767932 1.1239887376 1.1239659673
0.3100000000 1.1607082797 1.1607145504 1.1607022724
0.3300000000 1.1973103867 1.1973171104 1.1973073020
0.3500000000 1.2337620583 1.2337918178 1.2337498123
0.3700000000 1.2700235836 1.2701286044 1.2699978433
0.3900000000 1.3060507264 1.3061652104 1.3060185658
0.4100000000 1.3418047017 1.3418729823 1.3417781185
0.4300000000 1.3772507605 1.3772707059 1.3772414327
0.4500000000 1.4123801740 1.4124015328 1.4123720410
0.4700000000 1.4471637556 1.4472160861 1.4471318694
0.4900000000 1.4815294333 1.4816955065 1.4814810065
0.5100000000 1.5154290952 1.5155940533 1.5153774483
0.5300000000 1.5488140533 1.5488563632 1.5487768130
0.5500000000 1.5816455629 1.5816476300 1.5816320206
0.5700000000 1.6139032856 1.6139086842 1.6138929297
0.5900000000 1.6455469135 1.6455925790 1.6455059262
0.6100000000 1.6764749112 1.6766875740 1.6764134508
0.6300000000 1.7066205275 1.7068820642 1.7065534576
0.6500000000 1.7359164650 1.7360224983 1.7358587870
0.6700000000 1.7642899741 1.7643037633 1.7642564361
0.6900000000 1.7916690098 1.7916695657 1.7916667055
0.7100000000 1.8180216345 1.8180263318 1.8180021949
0.7300000000 1.8432121803 1.8432817032 1.8431666132
0.7500000000 1.8671168301 1.8673498473 1.8670533598
0.7700000000 1.8896147477 1.8901027379 1.8895438222
0.7900000000 1.9105750215 1.9110412439 1.9105053157
0.8100000000 1.9298503478 1.9301357256 1.9297885743
0.8300000000 1.9472740244 1.9474588087 1.9472246658
0.8500000000 1.9626561214 1.9627867560 1.9626211690
0.8700000000 1.9757784240 1.9758889148 1.9757573878
0.8900000000 1.9863880436 1.9865032911 1.9863783017
0.9100000000 1.9941892245 1.9943241776 1.9941868317
0.9300000000 1.9988331942 1.9989930437 1.9988338375
0.9500000000 1.9999024551 2.0000872795 1.9999050134
0.9700000000 1.9968968393 1.9971062781 1.9969034867
0.9900000000 1.9892054232 1.9894542377 1.9892263728
1.0100000000 1.9760768231 1.9764189706 1.9761327076
1.0300000000 1.9565779702 1.9571459564 1.9566989067
1.0500000000 1.9295385477 1.9306719666 1.9297560022
1.0700000000 1.8934801209 1.8951756115 1.8938001812
1.0900000000 1.8465320721 1.8473060485 1.8468648472
1.1100000000 1.7860271766 1.7863909240 1.7863407156
1.1300000000 1.7080902329 1.7099546851 1.7087405516
1.1500000000 1.6086629286 1.6097757514 1.6094667790
1.1700000000 1.4815214358 1.4850160913 1.4828905424
1.1900000000 1.3224025947 1.3267190785 1.3238399892
1.2100000000 1.1322425635 1.1325741900 1.1329038123
1.2300000000 0.9255093375 0.9249034124 0.9250138059
1.2500000000 0.7280710352 0.7268614782 0.7270352071
1.2700000000 0.5598725601 0.5567797708 0.5584752107
1.2900000000 0.4242902264 0.4208581131 0.4231695909
1.3100000000 0.3176217994 0.3145568404 0.3168032153
1.3300000000 0.2340870602 0.2330237679 0.2336144516
1.3500000000 0.1689718048 0.1683484221 0.1686773023
1.3700000000 0.1185079195 0.1170386918 0.1182112723
1.3900000000 0.0795993059 0.0785285977 0.0793855138
1.4100000000 0.0501912969 0.0497475121 0.0500731222
1.4300000000 0.0287067284 0.0285588570 0.0286548694
1.4500000000 0.0138941622 0.0138590702 0.0138779312
1.4700000000 0.0047591948 0.0047557845 0.0047569202
1.4900000000 0.0005045265 0.0005047150 0.0005045968
1.5100000000 0.0004829918 0.0004829916 0.0004828794
1.5300000000 0.0041668292 0.0041672564 0.0041677205
1.5500000000 0.0111171096 0.0111158079 0.0111235395
1.5700000000 0.0209677735 0.0209541006 0.0209843249
1.5900000000 0.0334093909 0.0333629854 0.0334394607
1.6100000000 0.0481780351 0.0480691701 0.0482229466
1.6300000000 0.0650465189 0.0648393882 0.0651050937
1.6500000000 0.0838175620 0.0834085629 0.0838860482
1.6700000000 0.1043184153 0.1038220504 0.1043906849
1.6900000000 0.1263965721 0.1261164484 0.1264645385
1.7100000000 0.1499169824 0.1498111578 0.1499705297
1.7300000000 0.1747570228 0.1747299826 0.1747863078
1.7500000000 0.2007953231 0.2007773144 0.2008020747
1.7700000000 0.2278917333 0.2278612779 0.2279187900
1.7900000000 0.2559903818 0.2558808561 0.2560466781
1.8100000000 0.2850345163 0.2847445079 0.2851039794
1.8300000000 0.3149488353 0.3146625029 0.3150158969
1.8500000000 0.3456640871 0.3455445968 0.3457137036
1.8700000000 0.3771151346 0.3770593988 0.3771339807
1.8900000000 0.4092077663 0.4091594076 0.4092179635
1.9100000000 0.4418795341 0.4417945537 0.4419109768
1.9300000000 0.4751120685 0.4749632355 0.4751619451
1.9500000000 0.5088721782 0.5086488716 0.5089229648
1.9700000000 0.5431120750 0.5429822242 0.5431489279
1.9900000000 0.5777835466 0.5777676678 0.5777971912


==> test6_convStep2_tFin2.txt <==
xcoor solSLc solSL solExa
0.0100000000 0.4636168050 0.4635339304 1.0314107591
0.0300000000 0.4888522277 0.4887611794 1.0941083133
0.0500000000 0.5143105279 0.5142236539 1.1564344650
0.0700000000 0.5399746456 0.5399011920 1.2181432414
0.0900000000 0.5658279705 0.5657686990 1.2789911060
0.1100000000 0.5918544426 0.5918049621 1.3387379202
0.1300000000 0.6180389029 0.6179936236 1.3971478906
0.1500000000 0.6443684317 0.6443222217 1.4539904997
0.1700000000 0.6708315287 0.6707815899 1.5090414158
0.1900000000 0.6974168037 0.6973659987 1.5620833779
0.2100000000 0.7241128359 0.7240677107 1.6129070537
0.2300000000 0.7509082196 0.7508717835 1.6613118653
0.2500000000 0.7777916712 0.7777630356 1.7071067812
0.2700000000 0.8047521305 0.8047287836 1.7501110696
0.2900000000 0.8317793273 0.8317577358 1.7901550124
0.3100000000 0.8588638613 0.8588439749 1.8270805743
0.3300000000 0.8859965120 0.8859776715 1.8607420270
0.3500000000 0.9131679555 0.9131513092 1.8910065242
0.3700000000 0.9403688202 0.9403569511 1.9177546257
0.3900000000 0.9675897890 0.9675833461 1.9408807690
0.4100000000 0.9948216712 0.9948204102 1.9602936857
0.4300000000 1.0220552866 1.0220590122 1.9759167619
0.4500000000 1.0492814424 1.0492900173 1.9876883406
0.4700000000 1.0764909839 1.0765035182 1.9955619646
0.4900000000 1.1036746193 1.1036888892 1.9995065604
0.5100000000 1.1308230112 1.1308375625 1.9995065604
0.5300000000 1.1579268920 1.1579420938 1.9955619646
0.5500000000 1.1849771594 1.1849947970 1.9876883406
0.5700000000 1.2119644763 1.2119869765 1.9759167619
0.5900000000 1.2388785790 1.2389084759 1.9602936857
0.6100000000 1.2657086330 1.2657468232 1.9408807690
0.6300000000 1.2924434999 1.2924866445 1.9177546257
0.6500000000 1.3190719034 1.3191128324 1.8910065242
0.6700000000 1.3455825722 1.3456198291 1.8607420270
0.6900000000 1.3719643373 1.3720007535 1.8270805743
0.7100000000 1.3982058927 1.3982464786 1.7901550124
0.7300000000 1.4242945986 1.4243449318 1.7501110696
0.7500000000 1.4502155889 1.4502801092 1.7071067812
0.7700000000 1.4759531880 1.4760306631 1.6613118653
0.7900000000 1.5014911364 1.5015706852 1.6129070537
0.8100000000 1.5268127375 1.5268846111 1.5620833779
0.8300000000 1.5519009467 1.5519647545 1.5090414158
0.8500000000 1.5767383572 1.5768005305 1.4539904997
0.8700000000 1.6013066678 1.6013766404 1.3971478906
0.8900000000 1.6255838110 1.6256722355 1.3387379202
0.9100000000 1.6495443609 1.6496593703 1.2789911060
0.9300000000 1.6731605039 1.6733004792 1.2181432414
0.9500000000 1.6964025296 1.6965478264 1.1564344650
0.9700000000 1.7192385304 1.7193696724 1.0941083133
0.9900000000 1.7416341950 1.7417460975 1.0314107591
1.0100000000 1.7635524530 1.7636521134 0.9685892409
1.0300000000 1.7849528221 1.7850536715 0.9058916867
1.0500000000 1.8057889925 1.8059054742 0.8435655350
1.0700000000 1.8260043820 1.8261468605 0.7818567586
1.0900000000 1.8455337215 1.8456931698 0.7210088940
1.1100000000 1.8643022776 1.8644177167 0.6612620798
1.1300000000 1.8822235917 1.8821145875 0.6028521094
1.1500000000 1.8991961021 1.8984523196 0.5460095003
1.1700000000 1.9150980223 1.9128271503 0.4909585842
1.1900000000 1.9297791995 1.9239302935 0.4379166221
1.2100000000 1.9430472670 1.9287315353 0.3870929463
1.2300000000 1.9546423206 1.9198689022 0.3386881347
1.2500000000 1.9641875985 1.8784939200 0.2928932188
1.2700000000 1.9710900666 1.7551828702 0.2498889304
1.2900000000 1.9743501275 1.4483027066 0.2098449876
1.3100000000 1.9726361672 1.1193410529 0.1729194257
1.3300000000 1.9614565446 0.8183000356 0.1392579730
1.3500000000 1.9318577392 0.7201411434 0.1089934758
1.3700000000 1.8606944978 0.5678931650 0.0822453743
1.3900000000 1.6725215754 0.3684949839 0.0591192310
1.4100000000 1.1800398361 0.2156037233 0.0397063143
1.4300000000 0.4404565049 0.1245855088 0.0240832381
1.4500000000 0.1853748458 0.0732187608 0.0123116594
1.4700000000 0.0881305001 0.0446738567 0.0044380354
1.4900000000 0.0472994577 0.0296377929 0.0004934396
1.5100000000 0.0304611382 0.0231098935 0.0004934396
1.5300000000 0.0254316149 0.0223199141 0.0044380354
1.5500000000 0.0270096767 0.0256532916 0.0123116594
1.5700000000 0.0327556670 0.0321132620 0.0240832381
1.5900000000 0.0414219380 0.0410482022 0.0397063143
1.6100000000 0.0523090211 0.0520097079 0.0591192310
1.6300000000 0.0649853626 0.0646763678 0.0822453743
1.6500000000 0.0791596767 0.0788116279 0.1089934758
1.6700000000 0.0946200544 0.0942401056 0.1392579730
1.6900000000 0.1112032704 0.1108329516 0.1729194257
1.7100000000 0.1287782577 0.1284647960 0.2098449876
1.7300000000 0.1472365366 0.1469954313 0.2498889304
1.7500000000 0.1664862634 0.1663093578 0.2928932188
1.7700000000 0.1864483283 0.1863159874 0.3386881347
1.7900000000 0.2070538273 0.2069439301 0.3870929463
1.8100000000 0.2282437288 0.2281364694 0.4379166221
1.8300000000 0.2499695573 0.2498486970 0.4909585842
1.8500000000 0.2721887056 0.2720460212 0.5460095003
1.8700000000 0.2948623684 0.2947037417 0.6028521094
1.8900000000 0.3179548525 0.3178066432 0.6612620798
1.9100000000 0.3414330929 0.3413107142 0.7210088940
1.9300000000 0.3652663132 0.3651700382 0.7818567586
1.9500000000 0.3894258206 0.3893473394 0.8435655350
1.9700000000 0.4138850471 0.4138139559 0.9058916867
1.9900000000 0.4386217465 0.4385481301 0.9685892409


==> test6_convStep2_tFin3.txt <==
xcoor solSLc solSL solExa
0.0100000000 0.3644696152 0.3643677264 1.0314107591
0.0300000000 0.3834397539 0.3833538558 1.0941083133
0.0500000000 0.4025627227 0.4024887509 1.1564344650
0.0700000000 0.4218281960 0.4217610305 1.2181432414
0.0900000000 0.4412268950 0.4411619020 1.2789911060
0.1100000000 0.4607503403 0.4606845029 1.3387379202
0.1300000000 0.4803907995 0.4803232928 1.3971478906
0.1500000000 0.5001410862 0.5000732553 1.4539904997
0.1700000000 0.5199943264 0.5199285220 1.5090414158
0.1900000000 0.5399438706 0.5398818935 1.5620833779
0.2100000000 0.5599833049 0.5599259262 1.6129070537
0.2300000000 0.5801064922 0.5800540035 1.6613118653
0.2500000000 0.6003076357 0.6002597501 1.7071067812
0.2700000000 0.6205813608 0.6205367462 1.7501110696
0.2900000000 0.6409227270 0.6408798379 1.7901550124
0.3100000000 0.6613271086 0.6612855659 1.8270805743
0.3300000000 0.6817900564 0.6817503716 1.8607420270
0.3500000000 0.7023072351 0.7022701914 1.8910065242
0.3700000000 0.7228744561 0.7228411318 1.9177546257
0.3900000000 0.7434876694 0.7434585443 1.9408807690
0.4100000000 0.7641428761 0.7641177199 1.9602936857
0.4300000000 0.7848361546 0.7848143231 1.9759167619
0.4500000000 0.8055637102 0.8055445964 1.9876883406
0.4700000000 0.8263219203 0.8263054100 1.9955619646
0.4900000000 0.8471073186 0.8470928923 1.9995065604
0.5100000000 0.8679165353 0.8679036906 1.9995065604
0.5300000000 0.8887462178 0.8887348057 1.9955619646
0.5500000000 0.9095930940 0.9095833320 1.9876883406
0.5700000000 0.9304538918 0.9304461844 1.9759167619
0.5900000000 0.9513253664 0.9513200763 1.9602936857
0.6100000000 0.9722043104 0.9722016974 1.9408807690
0.6300000000 0.9930875251 0.9930877760 1.9177546257
0.6500000000 1.0139718084 1.0139750181 1.8910065242
0.6700000000 1.0348539546 1.0348599448 1.8607420270
0.6900000000 1.0557307512 1.0557392688 1.8270805743
0.7100000000 1.0765989713 1.0766092219 1.7901550124
0.7300000000 1.0974553750 1.0974668897 1.7501110696
0.7500000000 1.1182967207 1.1183090548 1.7071067812
0.7700000000 1.1391197782 1.1391329514 1.6613118653
0.7900000000 1.1599213013 1.1599357952 1.6129070537
0.8100000000 1.1806979701 1.1807146651 1.5620833779
0.8300000000 1.2014463529 1.2014663433 1.5090414158
0.8500000000 1.2221628627 1.2221871346 1.4539904997
0.8700000000 1.2428437618 1.2428726719 1.3971478906
0.8900000000 1.2634851893 1.2635178896 1.3387379202
0.9100000000 1.2840831983 1.2841179183 1.2789911060
0.9300000000 1.3046337951 1.3046687175 1.2181432414
0.9500000000 1.3251328428 1.3251671143 1.1564344650
0.9700000000 1.3455761893 1.3456102611 1.0941083133
0.9900000000 1.3659596256 1.3659950895 1.0314107591
1.0100000000 1.3862787896 1.3863180054 0.9685892409
1.0300000000 1.4065288819 1.4065746545 0.9058916867
1.0500000000 1.4267046479 1.4267596809 0.8435655350
1.0700000000 1.4468004617 1.4468664315 0.7818567586
1.0900000000 1.4668103849 1.4668866118 0.7210088940
1.1100000000 1.4867282025 1.4868106439 0.6612620798
1.1300000000 1.5065474432 1.5066299023 0.6028521094
1.1500000000 1.5262613827 1.5263377599 0.5460095003
1.1700000000 1.5458630206 1.5459309384 0.4909585842
1.1900000000 1.5653450098 1.5654027781 0.4379166221
1.2100000000 1.5846995056 1.5847419240 0.3870929463
1.2300000000 1.6039179114 1.6039284091 0.3386881347
1.2500000000 1.6229905498 1.6229242798 0.2928932188
1.2700000000 1.6419065389 1.6416515597 0.2498889304
1.2900000000 1.6606540350 1.6599397504 0.2098449876
1.3100000000 1.6792202878 1.6773984649 0.1729194257
1.3300000000 1.6975916677 1.6931022545 0.1392579730
1.3500000000 1.7157538082 1.7047928992 0.1089934758
1.3700000000 1.7336920114 1.7068501586 0.0822453743
1.3900000000 1.7513919157 1.6851919169 0.0591192310
1.4100000000 1.7688426968 1.6047371352 0.0397063143
1.4300000000 1.7860440151 1.3868933142 0.0240832381
1.4500000000 1.8030236676 1.2420541073 0.0123116594
1.4700000000 1.8198812945 0.8990362554 0.0044380354
1.4900000000 1.8368942202 0.3772633260 0.0004934396
1.5100000000 1.8547709983 0.1664566429 0.0004934396
1.5300000000 1.8752606727 0.0842870599 0.0044380354
1.5500000000 1.9026256932 0.0538889448 0.0123116594
1.5700000000 1.9473142449 0.0451369771 0.0240832381
1.5900000000 2.0358252684 0.0461517146 0.0397063143
1.6100000000 2.2403483043 0.0520643473 0.0591192310
1.6300000000 0.7508565203 0.0607579154 0.0822453743
1.6500000000 0.2913588397 0.0712406557 0.1089934758
1.6700000000 0.1548946067 0.0830063711 0.1392579730
1.6900000000 0.1200698531 0.0957720927 0.1729194257
1.7100000000 0.1179978431 0.1093638285 0.2098449876
1.7300000000 0.1269635338 0.1236584357 0.2498889304
1.7500000000 0.1399634386 0.1385581687 0.2928932188
1.7700000000 0.1546600595 0.1539771340 0.3386881347
1.7900000000 0.1702315938 0.1698463599 0.3870929463
1.8100000000 0.1863645224 0.1861121383 0.4379166221
1.8300000000 0.2029232197 0.2027324539 0.4909585842
1.8500000000 0.2198382308 0.2196742866 0.5460095003
1.8700000000 0.2370669793 0.2369179625 0.6028521094
1.8900000000 0.2545792692 0.2544351452 0.6612620798
1.9100000000 0.2723513339 0.2722065536 0.7210088940
1.9300000000 0.2903629526 0.2902172544 0.7818567586
1.9500000000 0.3085961682 0.3084539033 0.8435655350
1.9700000000 0.3270347244 0.3269018650 0.9058916867
1.9900000000 0.3456637578 0.3455450051 0.9685892409


==> test6_convStep3_CFL100_tFin1.txt <==
xcoor solSLc solSL solExa
0.0050000000 0.6040246525 0.6040129954 0.6040361016
0.0150000000 0.6216369438 0.6216369438 0.6216399055
0.0250000000 0.6393215532 0.6393214867 0.6393271558
0.0350000000 0.6570842569 0.6570787549 0.6570932430
0.0450000000 0.6749336209 0.6749336209 0.6749336511
0.0550000000 0.6928351838 0.6928283404 0.6928439523
0.0650000000 0.7108170596 0.7108170596 0.7108197999
0.0750000000 0.7288530306 0.7288531128 0.7288569232
0.0850000000 0.7469444223 0.7469403065 0.7469511216
0.0950000000 0.7650982455 0.7650982455 0.7650982591
0.1050000000 0.7832879783 0.7832831493 0.7832942593
0.1150000000 0.8015335160 0.8015335160 0.8015351005
0.1250000000 0.8198138665 0.8198139799 0.8198168105
0.1350000000 0.8381313368 0.8381292847 0.8381354623
0.1450000000 0.8564871314 0.8564871314 0.8564871691
0.1550000000 0.8748643592 0.8748614323 0.8748680803
0.1650000000 0.8932737914 0.8932737914 0.8932743768
0.1750000000 0.9117005842 0.9117008742 0.9117022672
0.1850000000 0.9301461747 0.9301454909 0.9301479829
0.1950000000 0.9486079266 0.9486079266 0.9486077747
0.2050000000 0.9670768679 0.9670740224 0.9670779083
0.2150000000 0.9855545313 0.9855545313 0.9855546606
0.2250000000 1.0040346341 1.0040359185 1.0040343154
0.2350000000 1.0225128278 1.0225127460 1.0225131596
0.2450000000 1.0409885693 1.0409885693 1.0409874795
0.2550000000 1.0594550249 1.0594546650 1.0594535562
0.2650000000 1.0779077227 1.0779077227 1.0779076622
0.2750000000 1.0963489412 1.0963529789 1.0963460571
0.2850000000 1.1147653380 1.1147653380 1.1147649839
0.2950000000 1.1331634522 1.1331639112 1.1331606649
0.3050000000 1.1515327829 1.1515331872 1.1515292964
0.3150000000 1.1698674692 1.1698674692 1.1698670465
0.3250000000 1.1881756621 1.1881845182 1.1881700492
0.3350000000 1.2064348849 1.2064348849 1.2064344008
0.3450000000 1.2246611878 1.2246626059 1.2246561550
0.3550000000 1.2428364057 1.2428369727 1.2428313188
0.3650000000 1.2609568505 1.2609568505 1.2609558470
0.3750000000 1.2790339091 1.2790483826 1.2790256378
0.3850000000 1.2970371019 1.2970371019 1.2970365278
0.3950000000 1.3149914551 1.3149937490 1.3149842864
0.4050000000 1.3328715432 1.3328725473 1.3328646104
0.4150000000 1.3506743513 1.3506743513 1.3506731185
0.4250000000 1.3684161972 1.3684340044 1.3684053450
0.4350000000 1.3860579529 1.3860579529 1.3860567340
0.4450000000 1.4036309107 1.4036327462 1.4036226327
0.4550000000 1.4211082059 1.4211113863 1.4210982845
0.4650000000 1.4384793259 1.4384793259 1.4384788219
0.4750000000 1.4557722753 1.4557874736 1.4557592590
0.4850000000 1.4729386401 1.4729386401 1.4729344833
0.4950000000 1.4900057472 1.4900058474 1.4899992478
0.5050000000 1.5069621867 1.5069743540 1.5069481616
0.5150000000 1.5237759169 1.5237759169 1.5237756808
0.5250000000 1.5404888032 1.5404948793 1.5404760982
0.5350000000 1.5570554829 1.5570588279 1.5570435330
0.5450000000 1.5734727206 1.5734727206 1.5734719196
0.5550000000 1.5897712049 1.5897898140 1.5897549949
0.5650000000 1.6058945605 1.6058947755 1.6058862864
0.5750000000 1.6218632376 1.6218632376 1.6218590979
0.5850000000 1.6376843824 1.6377176661 1.6376664945
0.5950000000 1.6533063499 1.6533063499 1.6533012878
0.6050000000 1.6687636485 1.6687637685 1.6687560185
0.6150000000 1.6840417345 1.6840718257 1.6840229381
0.6250000000 1.6990982114 1.6990982114 1.6990939896
0.6350000000 1.7139694444 1.7139698275 1.7139607866
0.6450000000 1.7286342272 1.7286694135 1.7286145906
0.6550000000 1.7430524307 1.7430524230 1.7430462859
0.6650000000 1.7572528538 1.7572528538 1.7572463541
0.6750000000 1.7712249865 1.7712636984 1.7712048443
0.6850000000 1.7849229721 1.7849249224 1.7849113426
0.6950000000 1.7983564677 1.7983564677 1.7983549379
0.7050000000 1.8115426774 1.8115629598 1.8115241847
0.7150000000 1.8244250535 1.8244415030 1.8244070633
0.7250000000 1.8369922026 1.8369922026 1.8369909352
0.7350000000 1.8492734229 1.8492757923 1.8492624951
0.7450000000 1.8612281693 1.8612789791 1.8612077183
0.7550000000 1.8728264019 1.8728346285 1.8728118020
0.7650000000 1.8840591969 1.8840591969 1.8840591021
0.7750000000 1.8949450381 1.8949501758 1.8949330622
0.7850000000 1.9054356371 1.9054893067 1.9054161361
0.7950000000 1.9155058308 1.9155249055 1.9154897012
0.8050000000 1.9251377483 1.9251377483 1.9251339636
0.8150000000 1.9343317009 1.9343317041 1.9343278511
0.8250000000 1.9430629616 1.9430822523 1.9430488954
0.8350000000 1.9512901644 1.9513628124 1.9512730993
0.8450000000 1.9589894064 1.9590225180 1.9589747890
0.8550000000 1.9661349473 1.9661409509 1.9661264478
0.8650000000 1.9726993153 1.9726993153 1.9726985288
0.8750000000 1.9786622344 1.9786625920 1.9786592442
0.8850000000 1.9839816002 1.9839929510 1.9839743261
0.8950000000 1.9886155209 1.9886495453 1.9886067555
0.9050000000 1.9925248747 1.9925882913 1.9925164537
0.9150000000 1.9956669170 1.9957616349 1.9956599298
0.9250000000 1.9979948548 1.9980978098 1.9979898770
0.9350000000 1.9994573803 1.9995507256 1.9994547080
0.9450000000 1.9999981630 2.0000910486 1.9999980202
0.9550000000 1.9995552964 1.9996574497 1.9995579750
0.9650000000 1.9980606996 1.9981839634 1.9980665778
0.9750000000 1.9954394709 1.9955620049 1.9954488378
0.9850000000 1.9916091942 1.9916984354 1.9916217837
0.9950000000 1.9864791988 1.9865311208 1.9864933078
1.0050000000 1.9799497742 1.9799683530 1.9799608010
1.0150000000 1.9718984580 1.9719118687 1.9719095371
1.0250000000 1.9621813294 1.9622565033 1.9622107519
1.0350000000 1.9506780312 1.9508492911 1.9507193532
1.0450000000 1.9372391528 1.9372876287 1.9372711831
1.0550000000 1.9216378797 1.9217007780 1.9216797399
1.0650000000 1.9036656812 1.9038431971 1.9037322525
1.0750000000 1.8831323348 1.8831861397 1.8831849887
1.0850000000 1.8596670239 1.8598837471 1.8597576813
1.0950000000 1.8330407405 1.8331437363 1.8331269825
1.1050000000 1.8028143444 1.8029382136 1.8029189508
1.1150000000 1.7685647814 1.7688141240 1.7687007796
1.1250000000 1.7298143785 1.7301165807 1.7299724397
1.1350000000 1.6859802730 1.6862898018 1.6861598218
1.1450000000 1.6364068465 1.6367574809 1.6366127581
1.1550000000 1.5803661756 1.5806443138 1.5806145998
1.1650000000 1.5171369234 1.5174406313 1.5174156963
1.1750000000 1.4460077891 1.4463388493 1.4463116103
1.1850000000 1.3664859096 1.3668951315 1.3667958188
1.1950000000 1.2785242933 1.2789070640 1.2788149313
1.2050000000 1.1828906624 1.1831453187 1.1831147102
1.2150000000 1.0814479076 1.0815559062 1.0815563224
1.2250000000 0.9771760538 0.9771478533 0.9771454767
1.2350000000 0.8737165839 0.8734956532 0.8735505041
1.2450000000 0.7745028207 0.7742162730 0.7742427766
1.2550000000 0.6820602368 0.6817352410 0.6817550979
1.2650000000 0.5977429607 0.5973759185 0.5974341138
1.2750000000 0.5219196973 0.5215492089 0.5216314474
1.2850000000 0.4543259242 0.4540473080 0.4540574725
1.2950000000 0.3943279276 0.3940640600 0.3940943516
1.3050000000 0.3412004149 0.3408964766 0.3410042751
1.3150000000 0.2942153245 0.2939096115 0.2940456134
1.3250000000 0.2526741702 0.2524343949 0.2525284055
1.3350000000 0.2159525629 0.2158115231 0.2158354020
1.3450000000 0.1835194121 0.1834199291 0.1834254759
1.3550000000 0.1549281970 0.1546931718 0.1548289331
1.3650000000 0.1297012982 0.1296320008 0.1296397141
1.3750000000 0.1075794192 0.1074057278 0.1075069488
1.3850000000 0.0881638028 0.0881262403 0.0881269680
1.3950000000 0.0712889724 0.0711310516 0.0712362025
1.4050000000 0.0566434067 0.0565633340 0.0566050694
1.4150000000 0.0440486534 0.0440326210 0.0440327964
1.4250000000 0.0333683652 0.0333049034 0.0333430795
1.4350000000 0.0244060786 0.0242613155 0.0243804542
1.4450000000 0.0170268813 0.0169275792 0.0170072657
1.4550000000 0.0111134962 0.0110677882 0.0111011372
1.4650000000 0.0065592190 0.0065414359 0.0065528502
1.4750000000 0.0032670579 0.0032617781 0.0032645634
1.4850000000 0.0011489093 0.0011479727 0.0011483128
1.4950000000 0.0001247797 0.0001247388 0.0001247429
1.5050000000 0.0001220260 0.0001220260 0.0001220294
1.5150000000 0.0010747235 0.0010746934 0.0010749615
1.5250000000 0.0029229501 0.0029222014 0.0029241562
1.5350000000 0.0056122498 0.0056083180 0.0056153842
1.5450000000 0.0090930639 0.0090808387 0.0090989888
1.5550000000 0.0133202327 0.0132913215 0.0133293823
1.5650000000 0.0182525362 0.0181948370 0.0182646102
1.5750000000 0.0238522743 0.0237728631 0.0238659703
1.5850000000 0.0300848850 0.0300526304 0.0300976804
1.5950000000 0.0369185962 0.0369137713 0.0369265867
1.6050000000 0.0443218315 0.0443218315 0.0443219077
1.6150000000 0.0522472272 0.0522449477 0.0522550071
1.6250000000 0.0606830436 0.0606536686 0.0606991947
1.6350000000 0.0696111761 0.0695545722 0.0696295481
1.6450000000 0.0790102398 0.0790018210 0.0790227547
1.6550000000 0.0888567969 0.0888567969 0.0888569714
1.6650000000 0.0991007295 0.0990973319 0.0991116977
1.6750000000 0.1097478559 0.1097030216 0.1097676636
1.6850000000 0.1207903691 0.1207750095 0.1208067278
1.6950000000 0.1322107521 0.1322107521 0.1322117862
1.7050000000 0.1439558178 0.1439537765 0.1439666898
1.7150000000 0.1560355844 0.1559890762 0.1560561702
1.7250000000 0.1684523772 0.1684472226 0.1684657718
1.7350000000 0.1811814742 0.1811814742 0.1811817907
1.7450000000 0.1941741926 0.1941621621 0.1941912192
1.7550000000 0.2074629413 0.2074415050 0.2074816944
1.7650000000 0.2210397857 0.2210397857 0.2210414527
1.7750000000 0.2348476515 0.2348457821 0.2348592866
1.7850000000 0.2489047265 0.2488706093 0.2489245063
1.7950000000 0.2632220788 0.2632220788 0.2632269043
1.8050000000 0.2777487526 0.2777486599 0.2777567222
1.8150000000 0.2924853344 0.2924482460 0.2925046206
1.8250000000 0.3074562016 0.3074562016 0.3074616519
1.8350000000 0.3226119227 0.3226119160 0.3226192341
1.8450000000 0.3379507922 0.3379199732 0.3379691273
1.8550000000 0.3534999179 0.3534999179 0.3535034117
1.8650000000 0.3692052602 0.3692047710 0.3692144675
1.8750000000 0.3850782182 0.3850589492 0.3850949556
1.8850000000 0.4011369073 0.4011369073 0.4011378005
1.8950000000 0.4173240147 0.4173207790 0.4173361733
1.9050000000 0.4336698234 0.4336622075 0.4336834773
1.9150000000 0.4501732560 0.4501732560 0.4501733329
1.9250000000 0.4667852671 0.4667745170 0.4667995650
1.9350000000 0.4835480186 0.4835473842 0.4835561898
1.9450000000 0.5004343664 0.5004343664 0.5004374039
1.9550000000 0.5174236019 0.5174028730 0.5174375726
1.9650000000 0.5345498325 0.5345498325 0.5345512200
1.9750000000 0.5517638344 0.5517622282 0.5517730191
1.9850000000 0.5690876007 0.5690833534 0.5690977827
1.9950000000 0.5865200665 0.5865200665 0.5865204546


==> test6_convStep3_CFL100_tFin3.txt <==
xcoor solSLc solSL solExa
0.0050000000 0.3614730566 0.3605235465 1.0157073173
0.0150000000 0.3707583052 0.3699157655 1.0471064507
0.0250000000 0.3801008882 0.3793511586 1.0784590957
0.0350000000 0.3894974286 0.3888280660 1.1097343111
0.0450000000 0.3989448654 0.3983449658 1.1409012319
0.0550000000 0.4084404013 0.4079004397 1.1719291003
0.0650000000 0.4179814766 0.4174930055 1.2027872954
0.0750000000 0.4275657407 0.4271210520 1.2334453639
0.0850000000 0.4371910188 0.4367830684 1.2638730500
0.0950000000 0.4468553036 0.4464776577 1.2940403252
0.1050000000 0.4565567646 0.4562035028 1.3239174182
0.1150000000 0.4662937169 0.4659593644 1.3534748438
0.1250000000 0.4760645847 0.4757440763 1.3826834324
0.1350000000 0.4858678841 0.4855565267 1.4115143586
0.1450000000 0.4957022193 0.4953953778 1.4399391699
0.1550000000 0.5055662747 0.5052593201 1.4679298143
0.1650000000 0.5154587988 0.5151470785 1.4954586684
0.1750000000 0.5253786219 0.5250574277 1.5224985647
0.1850000000 0.5353246621 0.5349891626 1.5490228180
0.1950000000 0.5452958870 0.5449410927 1.5750052520
0.2050000000 0.5552913119 0.5549120373 1.6004202253
0.2150000000 0.5653099901 0.5649007022 1.6252426563
0.2250000000 0.5753510113 0.5749056542 1.6494480483
0.2350000000 0.5854135036 0.5849254599 1.6730125135
0.2450000000 0.5954966233 0.5949586447 1.6959127966
0.2550000000 0.6055995884 0.6050036883 1.7181262978
0.2650000000 0.6157216488 0.6150589997 1.7396310950
0.2750000000 0.6258620726 0.6251228887 1.7604059656
0.2850000000 0.6360201511 0.6351935639 1.7804304073
0.2950000000 0.6461951950 0.6452689948 1.7996846585
0.3050000000 0.6563865298 0.6553470090 1.8181497174
0.3150000000 0.6665935022 0.6654252771 1.8358073614
0.3250000000 0.6768154931 0.6755012664 1.8526401644
0.3350000000 0.6870519047 0.6855721965 1.8686315144
0.3450000000 0.6973021535 0.6956349982 1.8837656301
0.3550000000 0.7075656649 0.7056863255 1.8980275758
0.3650000000 0.7178418738 0.7157224686 1.9114032766
0.3750000000 0.7281302282 0.7257393385 1.9238795325
0.3850000000 0.7384301839 0.7357323908 1.9354440308
0.3950000000 0.7487412170 0.7456965493 1.9460853588
0.4050000000 0.7590628252 0.7556261209 1.9557930148
0.4150000000 0.7693945085 0.7655146740 1.9645574185
0.4250000000 0.7797357732 0.7753549221 1.9723699204
0.4350000000 0.7900861335 0.7851392043 1.9792228106
0.4450000000 0.8004451082 0.7948588854 1.9851093262
0.4550000000 0.8108122213 0.8045042838 1.9900236577
0.4650000000 0.8211870116 0.8140645394 1.9939609555
0.4750000000 0.8315690286 0.8235274495 1.9969173337
0.4850000000 0.8419578252 0.8328793049 1.9988898750
0.4950000000 0.8523529588 0.8421046934 1.9998766325
0.5050000000 0.8627539888 0.8511870696 1.9998766325
0.5150000000 0.8731604783 0.8601088690 1.9988898750
0.5250000000 0.8835719952 0.8688508723 1.9969173337
0.5350000000 0.8939881119 0.8773922352 1.9939609555
0.5450000000 0.9044084105 0.8857106188 1.9900236577
0.5550000000 0.9148324748 0.8937824486 1.9851093262
0.5650000000 0.9252598892 0.9015833745 1.9792228106
0.5750000000 0.9356902398 0.9090890254 1.9723699204
0.5850000000 0.9461231153 0.9162761790 1.9645574185
0.5950000000 0.9565581056 0.9231290088 1.9557930148
0.6050000000 0.9669948033 0.9296381865 1.9460853588
0.6150000000 0.9774328055 0.9358056751 1.9354440308
0.6250000000 0.9878717089 0.9416509329 1.9238795325
0.6350000000 0.9983111104 0.9472196714 1.9114032766
0.6450000000 1.0087506076 0.9526028010 1.8980275758
0.6550000000 1.0191897985 0.9584624040 1.8837656301
0.6650000000 1.0296282831 0.9655176344 1.8686315144
0.6750000000 1.0400656593 0.9740894230 1.8526401644
0.6850000000 1.0505015254 0.9847373088 1.8358073614
0.6950000000 1.0609354789 0.9973599102 1.8181497174
0.7050000000 1.0713671160 1.0116013407 1.7996846585
0.7150000000 1.0817960331 1.0270117097 1.7804304073
0.7250000000 1.0922218272 1.0430333530 1.7604059656
0.7350000000 1.1026440953 1.0591430603 1.7396310950
0.7450000000 1.1130624302 1.0749395437 1.7181262978
0.7550000000 1.1234764209 1.0902126697 1.6959127966
0.7650000000 1.1338856537 1.1051488329 1.6730125135
0.7750000000 1.1442897153 1.1198665502 1.6494480483
0.7850000000 1.1546881917 1.1344920012 1.6252426563
0.7950000000 1.1650806680 1.1491666081 1.6004202253
0.8050000000 1.1754667310 1.1640592889 1.5750052520
0.8150000000 1.1858459606 1.1793210200 1.5490228180
0.8250000000 1.1962179268 1.1946698752 1.5224985647
0.8350000000 1.2065822013 1.2100411367 1.4954586684
0.8450000000 1.2169383542 1.2253820253 1.4679298143
0.8550000000 1.2272859550 1.2406921693 1.4399391699
0.8650000000 1.2376245751 1.2563127033 1.4115143586
0.8750000000 1.2479537879 1.2722729112 1.3826834324
0.8850000000 1.2582731572 1.2884815984 1.3534748438
0.8950000000 1.2685822401 1.3048389993 1.3239174182
0.9050000000 1.2788805927 1.3211623914 1.2940403252
0.9150000000 1.2891677726 1.3366663484 1.2638730500
0.9250000000 1.2994433424 1.3507457312 1.2334453639
0.9350000000 1.3097068680 1.3629797873 1.2027872954
0.9450000000 1.3199579195 1.3729941295 1.1719291003
0.9550000000 1.3301960713 1.3804616163 1.1409012319
0.9650000000 1.3404208822 1.3851037047 1.1097343111
0.9750000000 1.3506319204 1.3866916636 1.0784590957
0.9850000000 1.3608287660 1.3850506952 1.0471064507
0.9950000000 1.3710110092 1.3800531746 1.0157073173
1.0050000000 1.3811782557 1.3716168146 0.9842926827
1.0150000000 1.3913301339 1.3597097431 0.9528935493
1.0250000000 1.4014662837 1.3443435692 0.9215409043
1.0350000000 1.4115863487 1.3255692785 0.8902656889
1.0450000000 1.4216899984 1.3034723994 0.8590987681
1.0550000000 1.4317769320 1.2781873658 0.8280708997
1.0650000000 1.4418468901 1.2499036499 0.7972127046
1.0750000000 1.4518996589 1.2188286473 0.7665546361
1.0850000000 1.4619350742 1.1852249488 0.7361269500
1.0950000000 1.4719530367 1.1493679131 0.7059596748
1.1050000000 1.4819534875 1.1115705681 0.6760825818
1.1150000000 1.4919364384 1.0721523218 0.6465251562
1.1250000000 1.5019019980 1.0314546608 0.6173165676
1.1350000000 1.5118503788 0.9898213842 0.5884856414
1.1450000000 1.5217819172 0.9475970842 0.5600608301
1.1550000000 1.5316970951 0.9051255775 0.5320701857
1.1650000000 1.5415965517 0.8627422086 0.5045413316
1.1750000000 1.5514811067 0.8207691345 0.4775014353
1.1850000000 1.5613517741 0.7795132530 0.4509771820
1.1950000000 1.5712098172 0.7392672248 0.4249947480
1.2050000000 1.5810567922 0.7002933422 0.3995797747
1.2150000000 1.5908945863 0.6628356147 0.3747573437
1.2250000000 1.6007254694 0.6271072806 0.3505519517
1.2350000000 1.6105521594 0.5932909358 0.3269874865
1.2450000000 1.6203778794 0.5615350990 0.3040872034
1.2550000000 1.6302064504 0.5319485064 0.2818737022
1.2650000000 1.6400423841 0.5045901675 0.2603689050
1.2750000000 1.6498910152 0.4794829870 0.2395940344
1.2850000000 1.6597586391 0.4565599305 0.2195695927
1.2950000000 1.6696526731 0.4356915446 0.2003153415
1.3050000000 1.6795818583 0.4166674045 0.1818502826
1.3150000000 1.6895565007 0.3991608874 0.1641926386
1.3250000000 1.6995888195 0.3826923708 0.1473598356
1.3350000000 1.7096933024 0.3666129559 0.1313684856
1.3450000000 1.7198871597 0.3500178354 0.1162343699
1.3550000000 1.7301909097 0.3325526249 0.1019724242
1.3650000000 1.7406290868 0.3140308881 0.0885967234
1.3750000000 1.7512311354 0.2945304587 0.0761204675
1.3850000000 1.7620325493 0.2743702001 0.0645559692
1.3950000000 1.7730764066 0.2537631463 0.0539146412
1.4050000000 1.7844153838 0.2329705269 0.0442069852
1.4150000000 1.7961140093 0.2122336856 0.0354425815
1.4250000000 1.8082517934 0.1918655446 0.0276300796
1.4350000000 1.8209272125 0.1723971896 0.0207771894
1.4450000000 1.8342628661 0.1542749286 0.0148906738
1.4550000000 1.8484121683 0.1377885194 0.0099763423
1.4650000000 1.8635686210 0.1230926892 0.0060390445
1.4750000000 1.8799774159 0.1102157620 0.0030826663
1.4850000000 1.8979500728 0.0991177175 0.0011101250
1.4950000000 1.9178840238 0.0897184746 0.0001233675
1.5050000000 1.9402881246 0.0819144112 0.0001233675
1.5150000000 1.9658159967 0.0755901190 0.0011101250
1.5250000000 1.9953120484 0.0706264952 0.0030826663
1.5350000000 2.0298685422 0.0669061177 0.0060390445
1.5450000000 2.0709004594 0.0643166401 0.0099763423
1.5550000000 2.1202441340 0.0627527700 0.0148906738
1.5650000000 2.1802870824 0.0621172491 0.0207771894
1.5750000000 2.2541438064 0.0623211569 0.0276300796
1.5850000000 1.7785379856 0.0632838502 0.0354425815
1.5950000000 1.4072639991 0.0649326788 0.0442069852
1.6050000000 1.1187585718 0.0672024749 0.0539146412
1.6150000000 0.8950745336 0.0700349185 0.0645559692
1.6250000000 0.7219472222 0.0733778752 0.0761204675
1.6350000000 0.5881865984 0.0771848710 0.0885967234
1.6450000000 0.4850672660 0.0814145022 0.1019724242
1.6550000000 0.4058028335 0.0860298210 0.1162343699
1.6650000000 0.3451227388 0.0909979084 0.1313684856
1.6750000000 0.2989367445 0.0962894442 0.1473598356
1.6850000000 0.2640714773 0.1018782235 0.1641926386
1.6950000000 0.2380648024 0.1077408872 0.1818502826
1.7050000000 0.2190054456 0.1138566163 0.2003153415
1.7150000000 0.2054086096 0.1202069638 0.2195695927
1.7250000000 0.1961196164 0.1267738961 0.2395940344
1.7350000000 0.1902395057 0.1335413518 0.2603689050
1.7450000000 0.1870673487 0.1404949240 0.2818737022
1.7550000000 0.1860556557 0.1476217155 0.3040872034
1.7650000000 0.1867759030 0.1549101235 0.3269874865
1.7750000000 0.1888919021 0.1623497017 0.3505519517
1.7850000000 0.1921392151 0.1699310409 0.3747573437
1.7950000000 0.1963092185 0.1776456394 0.3995797747
1.8050000000 0.2012367857 0.1854858554 0.4249947480
1.8150000000 0.2067907393 0.1934448332 0.4509771820
1.8250000000 0.2128664478 0.2015153453 0.4775014353
1.8350000000 0.2193800960 0.2096909106 0.5045413316
1.8450000000 0.2262642050 0.2179656405 0.5320701857
1.8550000000 0.2334642136 0.2263342229 0.5600608301
1.8650000000 0.2409358584 0.2347917999 0.5884856414
1.8750000000 0.2486429365 0.2433339773 0.6173165676
1.8850000000 0.2565556334 0.2519567314 0.6465251562
1.8950000000 0.2646492524 0.2606564366 0.6760825818
1.9050000000 0.2729031991 0.2694295793 0.7059596748
1.9150000000 0.2813001842 0.2782724423 0.7361269500
1.9250000000 0.2898256027 0.2871816772 0.7665546361
1.9350000000 0.2984670173 0.2961542055 0.7972127046
1.9450000000 0.3072138241 0.3051872330 0.8280708997
1.9550000000 0.3160569442 0.3142781812 0.8590987681
1.9650000000 0.3249884996 0.3234247036 0.8902656889
1.9750000000 0.3340016024 0.3326246463 0.9215409043
1.9850000000 0.3430901980 0.3418759506 0.9528935493
1.9950000000 0.3522489361 0.3511762925 0.9842926827


==> test6_convStep5_refSol_CFL100_tFin3.txt <==
xcoorRef solRef
0.0012500000 0.3590195101
0.0037500000 0.3613491608
0.0062500000 0.3636817637
0.0087500000 0.3660172852
0.0112500000 0.3683556921
0.0137500000 0.3706969522
0.0162500000 0.3730410337
0.0187500000 0.3753879059
0.0212500000 0.3777375386
0.0237500000 0.3800899023
0.0262500000 0.3824449679
0.0287500000 0.3848027072
0.0312500000 0.3871630924
0.0337500000 0.3895260961
0.0362500000 0.3918916916
0.0387500000 0.3942598527
0.0412500000 0.3966305535
0.0437500000 0.3990037687
0.0462500000 0.4013794735
0.0487500000 0.4037576435
0.0512500000 0.4061382545
0.0537500000 0.4085212828
0.0562500000 0.4109067053
0.0587500000 0.4132944988
0.0612500000 0.4156846409
0.0637500000 0.4180771094
0.0662500000 0.4204718823
0.0687500000 0.4228689381
0.0712500000 0.4252682555
0.0737500000 0.4276698136
0.0762500000 0.4300735915
0.0787500000 0.4324795688
0.0812500000 0.4348877255
0.0837500000 0.4372980417
0.0862500000 0.4397104977
0.0887500000 0.4421250742
0.0912500000 0.4445417521
0.0937500000 0.4469605124
0.0962500000 0.4493813365
0.0987500000 0.4518042058
0.1012500000 0.4542291023
0.1037500000 0.4566560078
0.1062500000 0.4590849046
0.1087500000 0.4615157751
0.1112500000 0.4639486018
0.1137500000 0.4663833675
0.1162500000 0.4688200551
0.1187500000 0.4712586479
0.1212500000 0.4736991291
0.1237500000 0.4761414822
0.1262500000 0.4785856909
0.1287500000 0.4810317391
0.1312500000 0.4834796107
0.1337500000 0.4859292899
0.1362500000 0.4883807609
0.1387500000 0.4908340084
0.1412500000 0.4932890168
0.1437500000 0.4957457710
0.1462500000 0.4982042558
0.1487500000 0.5006644563
0.1512500000 0.5031263578
0.1537500000 0.5055899455
0.1562500000 0.5080552049
0.1587500000 0.5105221215
0.1612500000 0.5129906812
0.1637500000 0.5154608696
0.1662500000 0.5179326729
0.1687500000 0.5204060772
0.1712500000 0.5228810686
0.1737500000 0.5253576334
0.1762500000 0.5278357581
0.1787500000 0.5303154293
0.1812500000 0.5327966337
0.1837500000 0.5352793579
0.1862500000 0.5377635890
0.1887500000 0.5402493139
0.1912500000 0.5427365198
0.1937500000 0.5452251938
0.1962500000 0.5477153233
0.1987500000 0.5502068956
0.2012500000 0.5526998982
0.2037500000 0.5551943189
0.2062500000 0.5576901452
0.2087500000 0.5601873650
0.2112500000 0.5626859662
0.2137500000 0.5651859367
0.2162500000 0.5676872646
0.2187500000 0.5701899381
0.2212500000 0.5726939454
0.2237500000 0.5751992749
0.2262500000 0.5777059149
0.2287500000 0.5802138540
0.2312500000 0.5827230808
0.2337500000 0.5852335839
0.2362500000 0.5877453520
0.2387500000 0.5902583740
0.2412500000 0.5927726388
0.2437500000 0.5952881354
0.2462500000 0.5978048527
0.2487500000 0.6003227800
0.2512500000 0.6028419065
0.2537500000 0.6053622213
0.2562500000 0.6078837139
0.2587500000 0.6104063737
0.2612500000 0.6129301901
0.2637500000 0.6154551527
0.2662500000 0.6179812512
0.2687500000 0.6205084751
0.2712500000 0.6230368143
0.2737500000 0.6255662586
0.2762500000 0.6280967979
0.2787500000 0.6306284220
0.2812500000 0.6331611211
0.2837500000 0.6356948851
0.2862500000 0.6382297042
0.2887500000 0.6407655686
0.2912500000 0.6433024686
0.2937500000 0.6458403944
0.2962500000 0.6483793363
0.2987500000 0.6509192849
0.3012500000 0.6534602306
0.3037500000 0.6560021639
0.3062500000 0.6585450754
0.3087500000 0.6610889557
0.3112500000 0.6636337955
0.3137500000 0.6661795856
0.3162500000 0.6687263168
0.3187500000 0.6712739798
0.3212500000 0.6738225656
0.3237500000 0.6763720652
0.3262500000 0.6789224695
0.3287500000 0.6814737696
0.3312500000 0.6840259565
0.3337500000 0.6865790213
0.3362500000 0.6891329553
0.3387500000 0.6916877497
0.3412500000 0.6942433958
0.3437500000 0.6967998848
0.3462500000 0.6993572081
0.3487500000 0.7019153572
0.3512500000 0.7044743234
0.3537500000 0.7070340982
0.3562500000 0.7095946733
0.3587500000 0.7121560400
0.3612500000 0.7147181901
0.3637500000 0.7172811152
0.3662500000 0.7198448070
0.3687500000 0.7224092572
0.3712500000 0.7249744575
0.3737500000 0.7275403998
0.3762500000 0.7301070759
0.3787500000 0.7326744776
0.3812500000 0.7352425969
0.3837500000 0.7378114258
0.3862500000 0.7403809562
0.3887500000 0.7429511800
0.3912500000 0.7455220895
0.3937500000 0.7480936765
0.3962500000 0.7506659333
0.3987500000 0.7532388521
0.4012500000 0.7558124249
0.4037500000 0.7583866440
0.4062500000 0.7609615017
0.4087500000 0.7635369901
0.4112500000 0.7661131017
0.4137500000 0.7686898287
0.4162500000 0.7712671635
0.4187500000 0.7738450985
0.4212500000 0.7764236261
0.4237500000 0.7790027388
0.4262500000 0.7815824290
0.4287500000 0.7841626893
0.4312500000 0.7867435121
0.4337500000 0.7893248900
0.4362500000 0.7919068156
0.4387500000 0.7944892816
0.4412500000 0.7970722805
0.4437500000 0.7996558050
0.4462500000 0.8022398478
0.4487500000 0.8048244016
0.4512500000 0.8074094591
0.4537500000 0.8099950130
0.4562500000 0.8125810562
0.4587500000 0.8151675815
0.4612500000 0.8177545816
0.4637500000 0.8203420494
0.4662500000 0.8229299778
0.4687500000 0.8255183596
0.4712500000 0.8281071878
0.4737500000 0.8306964552
0.4762500000 0.8332861549
0.4787500000 0.8358762798
0.4812500000 0.8384668228
0.4837500000 0.8410577771
0.4862500000 0.8436491355
0.4887500000 0.8462408911
0.4912500000 0.8488330371
0.4937500000 0.8514255664
0.4962500000 0.8540184722
0.4987500000 0.8566117475
0.5012500000 0.8592053856
0.5037500000 0.8617993794
0.5062500000 0.8643937223
0.5087500000 0.8669884073
0.5112500000 0.8695834277
0.5137500000 0.8721787766
0.5162500000 0.8747744473
0.5187500000 0.8773704331
0.5212500000 0.8799667270
0.5237500000 0.8825633225
0.5262500000 0.8851602127
0.5287500000 0.8877573910
0.5312500000 0.8903548507
0.5337500000 0.8929525851
0.5362500000 0.8955505874
0.5387500000 0.8981488511
0.5412500000 0.9007473694
0.5437500000 0.9033461358
0.5462500000 0.9059451436
0.5487500000 0.9085443862
0.5512500000 0.9111438569
0.5537500000 0.9137435492
0.5562500000 0.9163434565
0.5587500000 0.9189435721
0.5612500000 0.9215438896
0.5637500000 0.9241444023
0.5662500000 0.9267451037
0.5687500000 0.9293459873
0.5712500000 0.9319470464
0.5737500000 0.9345482746
0.5762500000 0.9371496654
0.5787500000 0.9397512122
0.5812500000 0.9423529085
0.5837500000 0.9449547479
0.5862500000 0.9475567237
0.5887500000 0.9501588296
0.5912500000 0.9527610589
0.5937500000 0.9553634054
0.5962500000 0.9579658624
0.5987500000 0.9605684235
0.6012500000 0.9631710822
0.6037500000 0.9657738321
0.6062500000 0.9683766667
0.6087500000 0.9709795795
0.6112500000 0.9735825641
0.6137500000 0.9761856141
0.6162500000 0.9787887230
0.6187500000 0.9813918843
0.6212500000 0.9839950916
0.6237500000 0.9865983385
0.6262500000 0.9892016186
0.6287500000 0.9918049253
0.6312500000 0.9944082523
0.6337500000 0.9970115931
0.6362500000 0.9996149412
0.6387500000 1.0022182904
0.6412500000 1.0048216340
0.6437500000 1.0074249658
0.6462500000 1.0100282792
0.6487500000 1.0126315678
0.6512500000 1.0152348251
0.6537500000 1.0178380448
0.6562500000 1.0204412205
0.6587500000 1.0230443455
0.6612500000 1.0256474136
0.6637500000 1.0282504182
0.6662500000 1.0308533530
0.6687500000 1.0334562114
0.6712500000 1.0360589870
0.6737500000 1.0386616733
0.6762500000 1.0412642640
0.6787500000 1.0438667525
0.6812500000 1.0464691323
0.6837500000 1.0490713970
0.6862500000 1.0516735400
0.6887500000 1.0542755550
0.6912500000 1.0568774354
0.6937500000 1.0594791747
0.6962500000 1.0620807664
0.6987500000 1.0646822040
0.7012500000 1.0672834810
0.7037500000 1.0698845909
0.7062500000 1.0724855271
0.7087500000 1.0750862830
0.7112500000 1.0776868523
0.7137500000 1.0802872282
0.7162500000 1.0828874042
0.7187500000 1.0854873738
0.7212500000 1.0880871304
0.7237500000 1.0906866673
0.7262500000 1.0932859781
0.7287500000 1.0958850560
0.7312500000 1.0984838945
0.7337500000 1.1010824869
0.7362500000 1.1036808267
0.7387500000 1.1062789070
0.7412500000 1.1088767213
0.7437500000 1.1114742630
0.7462500000 1.1140715252
0.7487500000 1.1166685014
0.7512500000 1.1192651848
0.7537500000 1.1218615686
0.7562500000 1.1244576462
0.7587500000 1.1270534108
0.7612500000 1.1296488557
0.7637500000 1.1322439739
0.7662500000 1.1348387589
0.7687500000 1.1374332037
0.7712500000 1.1400273015
0.7737500000 1.1426210456
0.7762500000 1.1452144289
0.7787500000 1.1478074448
0.7812500000 1.1504000862
0.7837500000 1.1529923462
0.7862500000 1.1555842181
0.7887500000 1.1581756948
0.7912500000 1.1607667693
0.7937500000 1.1633574347
0.7962500000 1.1659476841
0.7987500000 1.1685375103
0.8012500000 1.1711269063
0.8037500000 1.1737158652
0.8062500000 1.1763043799
0.8087500000 1.1788924431
0.8112500000 1.1814800480
0.8137500000 1.1840671872
0.8162500000 1.1866538537
0.8187500000 1.1892400403
0.8212500000 1.1918257397
0.8237500000 1.1944109449
0.8262500000 1.1969956484
0.8287500000 1.1995798432
0.8312500000 1.2021635218
0.8337500000 1.2047466770
0.8362500000 1.2073293014
0.8387500000 1.2099113877
0.8412500000 1.2124929285
0.8437500000 1.2150739164
0.8462500000 1.2176543439
0.8487500000 1.2202342036
0.8512500000 1.2228134880
0.8537500000 1.2253921895
0.8562500000 1.2279703007
0.8587500000 1.2305478139
0.8612500000 1.2331247216
0.8637500000 1.2357010161
0.8662500000 1.2382766898
0.8687500000 1.2408517350
0.8712500000 1.2434261439
0.8737500000 1.2459999088
0.8762500000 1.2485730220
0.8787500000 1.2511454755
0.8812500000 1.2537172617
0.8837500000 1.2562883726
0.8862500000 1.2588588002
0.8887500000 1.2614285368
0.8912500000 1.2639975741
0.8937500000 1.2665659044
0.8962500000 1.2691335195
0.8987500000 1.2717004113
0.9012500000 1.2742665717
0.9037500000 1.2768319926
0.9062500000 1.2793966659
0.9087500000 1.2819605831
0.9112500000 1.2845237362
0.9137500000 1.2870861167
0.9162500000 1.2896477164
0.9187500000 1.2922085269
0.9212500000 1.2947685398
0.9237500000 1.2973277465
0.9262500000 1.2998861387
0.9287500000 1.3024437076
0.9312500000 1.3050004449
0.9337500000 1.3075563418
0.9362500000 1.3101113896
0.9387500000 1.3126655797
0.9412500000 1.3152189033
0.9437500000 1.3177713516
0.9462500000 1.3203229157
0.9487500000 1.3228735867
0.9512500000 1.3254233557
0.9537500000 1.3279722138
0.9562500000 1.3305201518
0.9587500000 1.3330671606
0.9612500000 1.3356132313
0.9637500000 1.3381583545
0.9662500000 1.3407025209
0.9687500000 1.3432457214
0.9712500000 1.3457879466
0.9737500000 1.3483291871
0.9762500000 1.3508694334
0.9787500000 1.3534086760
0.9812500000 1.3559469055
0.9837500000 1.3584841121
0.9862500000 1.3610202861
0.9887500000 1.3635554180
0.9912500000 1.3660894978
0.9937500000 1.3686225158
0.9962500000 1.3711544620
0.9987500000 1.3736853265
1.0012500000 1.3762150993
1.0037500000 1.3787437702
1.0062500000 1.3812713291
1.0087500000 1.3837977658
1.0112500000 1.3863230701
1.0137500000 1.3888472316
1.0162500000 1.3913702399
1.0187500000 1.3938920845
1.0212500000 1.3964127549
1.0237500000 1.3989322404
1.0262500000 1.4014505304
1.0287500000 1.4039676142
1.0312500000 1.4064834809
1.0337500000 1.4089981197
1.0362500000 1.4115115196
1.0387500000 1.4140236695
1.0412500000 1.4165345583
1.0437500000 1.4190441749
1.0462500000 1.4215525080
1.0487500000 1.4240595462
1.0512500000 1.4265652781
1.0537500000 1.4290696924
1.0562500000 1.4315727773
1.0587500000 1.4340745212
1.0612500000 1.4365749123
1.0637500000 1.4390739390
1.0662500000 1.4415715891
1.0687500000 1.4440678508
1.0712500000 1.4465627120
1.0737500000 1.4490561606
1.0762500000 1.4515481842
1.0787500000 1.4540387706
1.0812500000 1.4565279073
1.0837500000 1.4590155818
1.0862500000 1.4615017814
1.0887500000 1.4639864936
1.0912500000 1.4664697055
1.0937500000 1.4689514041
1.0962500000 1.4714315767
1.0987500000 1.4739102100
1.1012500000 1.4763872909
1.1037500000 1.4788628061
1.1062500000 1.4813367422
1.1087500000 1.4838090858
1.1112500000 1.4862798233
1.1137500000 1.4887489411
1.1162500000 1.4912164254
1.1187500000 1.4936822623
1.1212500000 1.4961464379
1.1237500000 1.4986089380
1.1262500000 1.5010697485
1.1287500000 1.5035288551
1.1312500000 1.5059862435
1.1337500000 1.5084418992
1.1362500000 1.5108958076
1.1387500000 1.5133479540
1.1412500000 1.5157983235
1.1437500000 1.5182469014
1.1462500000 1.5206936725
1.1487500000 1.5231386219
1.1512500000 1.5255817342
1.1537500000 1.5280229943
1.1562500000 1.5304623866
1.1587500000 1.5328998958
1.1612500000 1.5353355061
1.1637500000 1.5377692019
1.1662500000 1.5402009674
1.1687500000 1.5426307867
1.1712500000 1.5450586439
1.1737500000 1.5474845229
1.1762500000 1.5499084076
1.1787500000 1.5523302817
1.1812500000 1.5547501290
1.1837500000 1.5571679330
1.1862500000 1.5595836773
1.1887500000 1.5619973454
1.1912500000 1.5644089209
1.1937500000 1.5668183870
1.1962500000 1.5692257272
1.1987500000 1.5716309247
1.2012500000 1.5740339628
1.2037500000 1.5764348247
1.2062500000 1.5788334938
1.2087500000 1.5812299533
1.2112500000 1.5836241864
1.2137500000 1.5860161765
1.2162500000 1.5884059070
1.2187500000 1.5907933610
1.2212500000 1.5931785222
1.2237500000 1.5955613741
1.2262500000 1.5979419002
1.2287500000 1.6003200844
1.2312500000 1.6026959106
1.2337500000 1.6050693630
1.2362500000 1.6074404257
1.2387500000 1.6098090834
1.2412500000 1.6121753207
1.2437500000 1.6145391227
1.2462500000 1.6169004748
1.2487500000 1.6192593628
1.2512500000 1.6216157728
1.2537500000 1.6239696915
1.2562500000 1.6263211059
1.2587500000 1.6286700036
1.2612500000 1.6310163730
1.2637500000 1.6333602028
1.2662500000 1.6357014826
1.2687500000 1.6380402030
1.2712500000 1.6403763552
1.2737500000 1.6427099314
1.2762500000 1.6450409250
1.2787500000 1.6473693303
1.2812500000 1.6496951430
1.2837500000 1.6520183599
1.2862500000 1.6543389794
1.2887500000 1.6566570016
1.2912500000 1.6589724282
1.2937500000 1.6612852625
1.2962500000 1.6635955104
1.2987500000 1.6659031793
1.3012500000 1.6682082794
1.3037500000 1.6705108232
1.3062500000 1.6728108259
1.3087500000 1.6751083060
1.3112500000 1.6774032848
1.3137500000 1.6796957874
1.3162500000 1.6819858422
1.3187500000 1.6842734822
1.3212500000 1.6865587442
1.3237500000 1.6888416699
1.3262500000 1.6911223060
1.3287500000 1.6934007045
1.3312500000 1.6956769234
1.3337500000 1.6979510270
1.3362500000 1.7002230864
1.3387500000 1.7024931797
1.3412500000 1.7047613932
1.3437500000 1.7070278214
1.3462500000 1.7092925680
1.3487500000 1.7115557462
1.3512500000 1.7138174800
1.3537500000 1.7160779046
1.3562500000 1.7183371672
1.3587500000 1.7205954282
1.3612500000 1.7228528621
1.3637500000 1.7251096582
1.3662500000 1.7273660221
1.3687500000 1.7296221767
1.3712500000 1.7318783636
1.3737500000 1.7341348446
1.3762500000 1.7363919029
1.3787500000 1.7386498449
1.3812500000 1.7409090019
1.3837500000 1.7431697317
1.3862500000 1.7454324211
1.3887500000 1.7476974872
1.3912500000 1.7499653803
1.3937500000 1.7522365861
1.3962500000 1.7545116286
1.3987500000 1.7567910722
1.4012500000 1.7590755255
1.4037500000 1.7613656439
1.4062500000 1.7636621334
1.4087500000 1.7659657540
1.4112500000 1.7682773238
1.4137500000 1.7705977233
1.4162500000 1.7729278998
1.4187500000 1.7752688722
1.4212500000 1.7776217365
1.4237500000 1.7799876714
1.4262500000 1.7823679437
1.4287500000 1.7847639155
1.4312500000 1.7871770506
1.4337500000 1.7896089218
1.4362500000 1.7920612190
1.4387500000 1.7945357578
1.4412500000 1.7970344881
1.4437500000 1.7995595044
1.4462500000 1.8021130556
1.4487500000 1.8046975567
1.4512500000 1.8073156001
1.4537500000 1.8099699690
1.4562500000 1.8126636503
1.4587500000 1.8153998499
1.4612500000 1.8181820079
1.4637500000 1.8210138155
1.4662500000 1.8238992331
1.4687500000 1.8268425090
1.4712500000 1.8298482003
1.4737500000 1.8329211946
1.4762500000 1.8360667333
1.4787500000 1.8392904367
1.4812500000 1.8425983306
1.4837500000 1.8459968751
1.4862500000 1.8494929945
1.4887500000 1.8530941104
1.4912500000 1.8568081760
1.4937500000 1.8606437128
1.4962500000 1.8646098506
1.4987500000 1.8687163687
1.5012500000 1.8729737404
1.5037500000 1.8773931804
1.5062500000 1.8819866945
1.5087500000 1.8867671324
1.5112500000 1.8917482430
1.5137500000 1.8969447326
1.5162500000 1.9023723246
1.5187500000 1.9080478218
1.5212500000 1.9139891678
1.5237500000 1.9202155081
1.5262500000 1.9267472465
1.5287500000 1.9336060932
1.5312500000 1.9408150975
1.5337500000 1.9483986554
1.5362500000 1.9563824751
1.5387500000 1.9647934767
1.5412500000 1.9736595888
1.5437500000 1.9830093844
1.5462500000 1.9928714686
1.5487500000 2.0032734856
1.5512500000 2.0142405408
1.5537500000 2.0257927260
1.5562500000 2.0379412752
1.5587500000 2.0506826233
1.5612500000 2.0639892622
1.5637500000 2.0777957047
1.5662500000 2.0919769747
1.5687500000 2.1063156860
1.5712500000 2.1204516933
1.5737500000 2.1338051363
1.5762500000 2.1454588553
1.5787500000 2.1539787752
1.5812500000 2.1571397074
1.5837500000 2.1515065303
1.5862500000 2.1317944204
1.5887500000 2.0898922273
1.5912500000 2.0124539758
1.5937500000 1.9130942373
1.5962500000 1.8041683957
1.5987500000 1.6928825446
1.6012500000 1.5835388787
1.6037500000 1.4785936710
1.6062500000 1.3793367439
1.6087500000 1.2863251367
1.6112500000 1.1996833121
1.6137500000 1.1192811364
1.6162500000 1.0448456903
1.6187500000 0.9760311979
1.6212500000 0.9124620653
1.6237500000 0.8537587454
1.6262500000 0.7995527158
1.6287500000 0.7494946317
1.6312500000 0.7032577559
1.6337500000 0.6605385757
1.6362500000 0.6210583258
1.6387500000 0.5845616681
1.6412500000 0.5508150530
1.6437500000 0.5196049718
1.6462500000 0.4907362221
1.6487500000 0.4640302538
1.6512500000 0.4393236293
1.6537500000 0.4164666115
1.6562500000 0.3953218809
1.6587500000 0.3757633782
1.6612500000 0.3576752620
1.6637500000 0.3409509736
1.6662500000 0.3254923970
1.6687500000 0.3112091053
1.6712500000 0.2980176832
1.6737500000 0.2858411188
1.6762500000 0.2746082547
1.6787500000 0.2642532938
1.6812500000 0.2547153524
1.6837500000 0.2459380563
1.6862500000 0.2378691743
1.6887500000 0.2304602857
1.6912500000 0.2236664781
1.6937500000 0.2174460720
1.6962500000 0.2117603697
1.6987500000 0.2065734264
1.7012500000 0.2018518397
1.7037500000 0.1975645587
1.7062500000 0.1936827072
1.7087500000 0.1901794225
1.7112500000 0.1870297069
1.7137500000 0.1842102914
1.7162500000 0.1816995098
1.7187500000 0.1794771828
1.7212500000 0.1775245112
1.7237500000 0.1758239774
1.7262500000 0.1743592544
1.7287500000 0.1731151213
1.7312500000 0.1720773859
1.7337500000 0.1712328123
1.7362500000 0.1705690545
1.7387500000 0.1700745942
1.7412500000 0.1697386839
1.7437500000 0.1695512935
1.7462500000 0.1695030611
1.7487500000 0.1695852469
1.7512500000 0.1697896910
1.7537500000 0.1701087734
1.7562500000 0.1705353779
1.7587500000 0.1710628574
1.7612500000 0.1716850023
1.7637500000 0.1723960111
1.7662500000 0.1731904629
1.7687500000 0.1740632918
1.7712500000 0.1750097629
1.7737500000 0.1760254505
1.7762500000 0.1771062171
1.7787500000 0.1782481943
1.7812500000 0.1794477647
1.7837500000 0.1807015452
1.7862500000 0.1820063716
1.7887500000 0.1833592841
1.7912500000 0.1847575133
1.7937500000 0.1861984683
1.7962500000 0.1876797245
1.7987500000 0.1891990126
1.8012500000 0.1907542085
1.8037500000 0.1923433238
1.8062500000 0.1939644965
1.8087500000 0.1956159829
1.8112500000 0.1972961500
1.8137500000 0.1990034680
1.8162500000 0.2007365036
1.8187500000 0.2024939138
1.8212500000 0.2042744400
1.8237500000 0.2060769023
1.8262500000 0.2079001947
1.8287500000 0.2097432798
1.8312500000 0.2116051849
1.8337500000 0.2134849970
1.8362500000 0.2153818600
1.8387500000 0.2172949698
1.8412500000 0.2192235721
1.8437500000 0.2211669582
1.8462500000 0.2231244629
1.8487500000 0.2250954611
1.8512500000 0.2270793653
1.8537500000 0.2290756235
1.8562500000 0.2310837165
1.8587500000 0.2331031559
1.8612500000 0.2351334824
1.8637500000 0.2371742636
1.8662500000 0.2392250924
1.8687500000 0.2412855855
1.8712500000 0.2433553818
1.8737500000 0.2454341410
1.8762500000 0.2475215421
1.8787500000 0.2496172825
1.8812500000 0.2517210765
1.8837500000 0.2538326544
1.8862500000 0.2559517615
1.8887500000 0.2580781572
1.8912500000 0.2602116140
1.8937500000 0.2623519168
1.8962500000 0.2644988619
1.8987500000 0.2666522567
1.9012500000 0.2688119185
1.9037500000 0.2709776743
1.9062500000 0.2731493599
1.9087500000 0.2753268194
1.9112500000 0.2775099051
1.9137500000 0.2796984764
1.9162500000 0.2818923997
1.9187500000 0.2840915482
1.9212500000 0.2862958008
1.9237500000 0.2885050423
1.9262500000 0.2907191631
1.9287500000 0.2929380582
1.9312500000 0.2951616277
1.9337500000 0.2973897763
1.9362500000 0.2996224125
1.9387500000 0.3018594493
1.9412500000 0.3041008030
1.9437500000 0.3063463936
1.9462500000 0.3085961445
1.9487500000 0.3108499820
1.9512500000 0.3131078354
1.9537500000 0.3153696368
1.9562500000 0.3176353210
1.9587500000 0.3199048251
1.9612500000 0.3221780887
1.9637500000 0.3244550535
1.9662500000 0.3267356633
1.9687500000 0.3290198638
1.9712500000 0.3313076026
1.9737500000 0.3335988290
1.9762500000 0.3358934940
1.9787500000 0.3381915502
1.9812500000 0.3404929516
1.9837500000 0.3427976537
1.9862500000 0.3451056134
1.9887500000 0.3474167886
1.9912500000 0.3497311386
1.9937500000 0.3520486238
1.9962500000 0.3543692056
1.9987500000 0.3566928466


==> test6_convStep5_refSol_tFin2.txt <==
xcoorRef solRef
0.0012500000 0.4530639306
0.0037500000 0.4561899897
0.0062500000 0.4593198804
0.0087500000 0.4624535654
0.0112500000 0.4655910081
0.0137500000 0.4687321719
0.0162500000 0.4718770208
0.0187500000 0.4750255188
0.0212500000 0.4781776305
0.0237500000 0.4813333207
0.0262500000 0.4844925545
0.0287500000 0.4876552973
0.0312500000 0.4908215147
0.0337500000 0.4939911727
0.0362500000 0.4971642376
0.0387500000 0.5003406759
0.0412500000 0.5035204544
0.0437500000 0.5067035403
0.0462500000 0.5098899008
0.0487500000 0.5130795036
0.0512500000 0.5162723165
0.0537500000 0.5194683077
0.0562500000 0.5226674456
0.0587500000 0.5258696987
0.0612500000 0.5290750360
0.0637500000 0.5322834265
0.0662500000 0.5354948396
0.0687500000 0.5387092449
0.0712500000 0.5419266122
0.0737500000 0.5451469116
0.0762500000 0.5483701132
0.0787500000 0.5515961876
0.0812500000 0.5548251055
0.0837500000 0.5580568378
0.0862500000 0.5612913556
0.0887500000 0.5645286303
0.0912500000 0.5677686333
0.0937500000 0.5710113364
0.0962500000 0.5742567116
0.0987500000 0.5775047310
0.1012500000 0.5807553669
0.1037500000 0.5840085919
0.1062500000 0.5872643786
0.1087500000 0.5905226999
0.1112500000 0.5937835290
0.1137500000 0.5970468391
0.1162500000 0.6003126037
0.1187500000 0.6035807964
0.1212500000 0.6068513910
0.1237500000 0.6101243615
0.1262500000 0.6133996821
0.1287500000 0.6166773271
0.1312500000 0.6199572710
0.1337500000 0.6232394885
0.1362500000 0.6265239542
0.1387500000 0.6298106432
0.1412500000 0.6330995306
0.1437500000 0.6363905916
0.1462500000 0.6396838016
0.1487500000 0.6429791362
0.1512500000 0.6462765711
0.1537500000 0.6495760822
0.1562500000 0.6528776454
0.1587500000 0.6561812368
0.1612500000 0.6594868327
0.1637500000 0.6627944094
0.1662500000 0.6661039435
0.1687500000 0.6694154115
0.1712500000 0.6727287903
0.1737500000 0.6760440567
0.1762500000 0.6793611876
0.1787500000 0.6826801603
0.1812500000 0.6860009520
0.1837500000 0.6893235399
0.1862500000 0.6926479016
0.1887500000 0.6959740147
0.1912500000 0.6993018568
0.1937500000 0.7026314057
0.1962500000 0.7059626394
0.1987500000 0.7092955359
0.2012500000 0.7126300732
0.2037500000 0.7159662296
0.2062500000 0.7193039834
0.2087500000 0.7226433131
0.2112500000 0.7259841971
0.2137500000 0.7293266142
0.2162500000 0.7326705428
0.2187500000 0.7360159620
0.2212500000 0.7393628505
0.2237500000 0.7427111874
0.2262500000 0.7460609518
0.2287500000 0.7494121227
0.2312500000 0.7527646795
0.2337500000 0.7561186014
0.2362500000 0.7594738679
0.2387500000 0.7628304586
0.2412500000 0.7661883528
0.2437500000 0.7695475304
0.2462500000 0.7729079710
0.2487500000 0.7762696545
0.2512500000 0.7796325607
0.2537500000 0.7829966697
0.2562500000 0.7863619613
0.2587500000 0.7897284158
0.2612500000 0.7930960133
0.2637500000 0.7964647341
0.2662500000 0.7998345585
0.2687500000 0.8032054669
0.2712500000 0.8065774397
0.2737500000 0.8099504575
0.2762500000 0.8133245008
0.2787500000 0.8166995503
0.2812500000 0.8200755866
0.2837500000 0.8234525907
0.2862500000 0.8268305431
0.2887500000 0.8302094250
0.2912500000 0.8335892170
0.2937500000 0.8369699003
0.2962500000 0.8403514559
0.2987500000 0.8437338648
0.3012500000 0.8471171081
0.3037500000 0.8505011670
0.3062500000 0.8538860228
0.3087500000 0.8572716568
0.3112500000 0.8606580501
0.3137500000 0.8640451843
0.3162500000 0.8674330406
0.3187500000 0.8708216006
0.3212500000 0.8742108457
0.3237500000 0.8776007574
0.3262500000 0.8809913173
0.3287500000 0.8843825069
0.3312500000 0.8877743079
0.3337500000 0.8911667020
0.3362500000 0.8945596707
0.3387500000 0.8979531960
0.3412500000 0.9013472594
0.3437500000 0.9047418428
0.3462500000 0.9081369280
0.3487500000 0.9115324968
0.3512500000 0.9149285312
0.3537500000 0.9183250129
0.3562500000 0.9217219240
0.3587500000 0.9251192463
0.3612500000 0.9285169619
0.3637500000 0.9319150527
0.3662500000 0.9353135007
0.3687500000 0.9387122880
0.3712500000 0.9421113966
0.3737500000 0.9455108086
0.3762500000 0.9489105060
0.3787500000 0.9523104710
0.3812500000 0.9557106857
0.3837500000 0.9591111322
0.3862500000 0.9625117926
0.3887500000 0.9659126492
0.3912500000 0.9693136841
0.3937500000 0.9727148794
0.3962500000 0.9761162174
0.3987500000 0.9795176802
0.4012500000 0.9829192501
0.4037500000 0.9863209092
0.4062500000 0.9897226398
0.4087500000 0.9931244241
0.4112500000 0.9965262444
0.4137500000 0.9999280828
0.4162500000 1.0033299215
0.4187500000 1.0067317429
0.4212500000 1.0101335291
0.4237500000 1.0135352623
0.4262500000 1.0169369249
0.4287500000 1.0203384988
0.4312500000 1.0237399665
0.4337500000 1.0271413101
0.4362500000 1.0305425118
0.4387500000 1.0339435538
0.4412500000 1.0373444182
0.4437500000 1.0407450872
0.4462500000 1.0441455431
0.4487500000 1.0475457678
0.4512500000 1.0509457437
0.4537500000 1.0543454527
0.4562500000 1.0577448770
0.4587500000 1.0611439988
0.4612500000 1.0645427999
0.4637500000 1.0679412625
0.4662500000 1.0713393687
0.4687500000 1.0747371004
0.4712500000 1.0781344396
0.4737500000 1.0815313683
0.4762500000 1.0849278685
0.4787500000 1.0883239220
0.4812500000 1.0917195108
0.4837500000 1.0951146167
0.4862500000 1.0985092216
0.4887500000 1.1019033072
0.4912500000 1.1052968554
0.4937500000 1.1086898480
0.4962500000 1.1120822666
0.4987500000 1.1154740930
0.5012500000 1.1188653087
0.5037500000 1.1222558955
0.5062500000 1.1256458349
0.5087500000 1.1290351085
0.5112500000 1.1324236978
0.5137500000 1.1358115842
0.5162500000 1.1391987493
0.5187500000 1.1425851744
0.5212500000 1.1459708408
0.5237500000 1.1493557299
0.5262500000 1.1527398230
0.5287500000 1.1561231013
0.5312500000 1.1595055459
0.5337500000 1.1628871380
0.5362500000 1.1662678587
0.5387500000 1.1696476889
0.5412500000 1.1730266098
0.5437500000 1.1764046022
0.5462500000 1.1797816470
0.5487500000 1.1831577250
0.5512500000 1.1865328169
0.5537500000 1.1899069036
0.5562500000 1.1932799655
0.5587500000 1.1966519834
0.5612500000 1.2000229376
0.5637500000 1.2033928086
0.5662500000 1.2067615769
0.5687500000 1.2101292227
0.5712500000 1.2134957262
0.5737500000 1.2168610677
0.5762500000 1.2202252273
0.5787500000 1.2235881849
0.5812500000 1.2269499206
0.5837500000 1.2303104142
0.5862500000 1.2336696456
0.5887500000 1.2370275944
0.5912500000 1.2403842404
0.5937500000 1.2437395631
0.5962500000 1.2470935421
0.5987500000 1.2504461567
0.6012500000 1.2537973863
0.6037500000 1.2571472101
0.6062500000 1.2604956074
0.6087500000 1.2638425573
0.6112500000 1.2671880386
0.6137500000 1.2705320304
0.6162500000 1.2738745114
0.6187500000 1.2772154603
0.6212500000 1.2805548558
0.6237500000 1.2838926763
0.6262500000 1.2872289004
0.6287500000 1.2905635062
0.6312500000 1.2938964721
0.6337500000 1.2972277761
0.6362500000 1.3005573963
0.6387500000 1.3038853107
0.6412500000 1.3072114969
0.6437500000 1.3105359328
0.6462500000 1.3138585958
0.6487500000 1.3171794635
0.6512500000 1.3204985133
0.6537500000 1.3238157223
0.6562500000 1.3271310677
0.6587500000 1.3304445266
0.6612500000 1.3337560757
0.6637500000 1.3370656919
0.6662500000 1.3403733519
0.6687500000 1.3436790320
0.6712500000 1.3469827087
0.6737500000 1.3502843583
0.6762500000 1.3535839568
0.6787500000 1.3568814803
0.6812500000 1.3601769046
0.6837500000 1.3634702054
0.6862500000 1.3667613582
0.6887500000 1.3700503385
0.6912500000 1.3733371215
0.6937500000 1.3766216824
0.6962500000 1.3799039961
0.6987500000 1.3831840374
0.7012500000 1.3864617810
0.7037500000 1.3897372014
0.7062500000 1.3930102728
0.7087500000 1.3962809695
0.7112500000 1.3995492653
0.7137500000 1.4028151341
0.7162500000 1.4060785494
0.7187500000 1.4093394848
0.7212500000 1.4125979134
0.7237500000 1.4158538085
0.7262500000 1.4191071428
0.7287500000 1.4223578891
0.7312500000 1.4256060199
0.7337500000 1.4288515076
0.7362500000 1.4320943242
0.7387500000 1.4353344418
0.7412500000 1.4385718322
0.7437500000 1.4418064667
0.7462500000 1.4450383169
0.7487500000 1.4482673538
0.7512500000 1.4514935484
0.7537500000 1.4547168713
0.7562500000 1.4579372931
0.7587500000 1.4611547841
0.7612500000 1.4643693143
0.7637500000 1.4675808536
0.7662500000 1.4707893715
0.7687500000 1.4739948375
0.7712500000 1.4771972208
0.7737500000 1.4803964901
0.7762500000 1.4835926141
0.7787500000 1.4867855612
0.7812500000 1.4899752996
0.7837500000 1.4931617970
0.7862500000 1.4963450211
0.7887500000 1.4995249394
0.7912500000 1.5027015188
0.7937500000 1.5058747262
0.7962500000 1.5090445282
0.7987500000 1.5122108910
0.8012500000 1.5153737806
0.8037500000 1.5185331628
0.8062500000 1.5216890030
0.8087500000 1.5248412661
0.8112500000 1.5279899172
0.8137500000 1.5311349207
0.8162500000 1.5342762407
0.8187500000 1.5374138413
0.8212500000 1.5405476858
0.8237500000 1.5436777376
0.8262500000 1.5468039597
0.8287500000 1.5499263144
0.8312500000 1.5530447642
0.8337500000 1.5561592708
0.8362500000 1.5592697958
0.8387500000 1.5623763004
0.8412500000 1.5654787454
0.8437500000 1.5685770911
0.8462500000 1.5716712978
0.8487500000 1.5747613250
0.8512500000 1.5778471320
0.8537500000 1.5809286778
0.8562500000 1.5840059207
0.8587500000 1.5870788189
0.8612500000 1.5901473299
0.8637500000 1.5932114110
0.8662500000 1.5962710188
0.8687500000 1.5993261097
0.8712500000 1.6023766396
0.8737500000 1.6054225637
0.8762500000 1.6084638372
0.8787500000 1.6115004143
0.8812500000 1.6145322492
0.8837500000 1.6175592953
0.8862500000 1.6205815056
0.8887500000 1.6235988326
0.8912500000 1.6266112284
0.8937500000 1.6296186444
0.8962500000 1.6326210316
0.8987500000 1.6356183405
0.9012500000 1.6386105208
0.9037500000 1.6415975220
0.9062500000 1.6445792928
0.9087500000 1.6475557815
0.9112500000 1.6505269355
0.9137500000 1.6534927020
0.9162500000 1.6564530274
0.9187500000 1.6594078575
0.9212500000 1.6623571375
0.9237500000 1.6653008119
0.9262500000 1.6682388247
0.9287500000 1.6711711190
0.9312500000 1.6740976376
0.9337500000 1.6770183222
0.9362500000 1.6799331142
0.9387500000 1.6828419540
0.9412500000 1.6857447815
0.9437500000 1.6886415357
0.9462500000 1.6915321549
0.9487500000 1.6944165766
0.9512500000 1.6972947374
0.9537500000 1.7001665733
0.9562500000 1.7030320196
0.9587500000 1.7058910104
0.9612500000 1.7087434794
0.9637500000 1.7115893591
0.9662500000 1.7144285813
0.9687500000 1.7172610769
0.9712500000 1.7200867759
0.9737500000 1.7229056074
0.9762500000 1.7257174994
0.9787500000 1.7285223793
0.9812500000 1.7313201730
0.9837500000 1.7341108060
0.9862500000 1.7368942022
0.9887500000 1.7396702849
0.9912500000 1.7424389762
0.9937500000 1.7452001970
0.9962500000 1.7479538673
0.9987500000 1.7506999059
1.0012500000 1.7534382303
1.0037500000 1.7561687570
1.0062500000 1.7588914012
1.0087500000 1.7616060771
1.0112500000 1.7643126974
1.0137500000 1.7670111735
1.0162500000 1.7697014157
1.0187500000 1.7723833328
1.0212500000 1.7750568323
1.0237500000 1.7777218204
1.0262500000 1.7803782016
1.0287500000 1.7830258791
1.0312500000 1.7856647547
1.0337500000 1.7882947284
1.0362500000 1.7909156987
1.0387500000 1.7935275628
1.0412500000 1.7961302157
1.0437500000 1.7987235513
1.0462500000 1.8013074614
1.0487500000 1.8038818361
1.0512500000 1.8064465639
1.0537500000 1.8090015312
1.0562500000 1.8115466229
1.0587500000 1.8140817216
1.0612500000 1.8166067081
1.0637500000 1.8191214612
1.0662500000 1.8216258575
1.0687500000 1.8241197718
1.0712500000 1.8266030764
1.0737500000 1.8290756416
1.0762500000 1.8315373352
1.0787500000 1.8339880229
1.0812500000 1.8364275679
1.0837500000 1.8388558310
1.0862500000 1.8412726705
1.0887500000 1.8436779418
1.0912500000 1.8460714982
1.0937500000 1.8484531899
1.0962500000 1.8508228644
1.0987500000 1.8531803663
1.1012500000 1.8555255373
1.1037500000 1.8578582162
1.1062500000 1.8601782383
1.1087500000 1.8624854362
1.1112500000 1.8647796389
1.1137500000 1.8670606721
1.1162500000 1.8693283580
1.1187500000 1.8715825153
1.1212500000 1.8738229590
1.1237500000 1.8760495003
1.1262500000 1.8782619466
1.1287500000 1.8804601011
1.1312500000 1.8826437630
1.1337500000 1.8848127273
1.1362500000 1.8869667846
1.1387500000 1.8891057208
1.1412500000 1.8912293175
1.1437500000 1.8933373513
1.1462500000 1.8954295939
1.1487500000 1.8975058118
1.1512500000 1.8995657662
1.1537500000 1.9016092130
1.1562500000 1.9036359022
1.1587500000 1.9056455784
1.1612500000 1.9076379797
1.1637500000 1.9096128385
1.1662500000 1.9115698806
1.1687500000 1.9135088250
1.1712500000 1.9154293842
1.1737500000 1.9173312632
1.1762500000 1.9192141600
1.1787500000 1.9210777647
1.1812500000 1.9229217598
1.1837500000 1.9247458195
1.1862500000 1.9265496093
1.1887500000 1.9283327862
1.1912500000 1.9300949980
1.1937500000 1.9318358830
1.1962500000 1.9335550695
1.1987500000 1.9352521759
1.2012500000 1.9369268097
1.2037500000 1.9385785674
1.2062500000 1.9402070340
1.2087500000 1.9418117826
1.2112500000 1.9433923736
1.2137500000 1.9449483547
1.2162500000 1.9464792597
1.2187500000 1.9479846086
1.2212500000 1.9494639062
1.2237500000 1.9509166423
1.2262500000 1.9523422903
1.2287500000 1.9537403067
1.2312500000 1.9551101307
1.2337500000 1.9564511825
1.2362500000 1.9577628633
1.2387500000 1.9590445538
1.2412500000 1.9602956135
1.2437500000 1.9615153793
1.2462500000 1.9627031648
1.2487500000 1.9638582585
1.2512500000 1.9649799230
1.2537500000 1.9660673932
1.2562500000 1.9671198751
1.2587500000 1.9681365438
1.2612500000 1.9691165420
1.2637500000 1.9700589779
1.2662500000 1.9709629230
1.2687500000 1.9718274100
1.2712500000 1.9726514302
1.2737500000 1.9734339309
1.2762500000 1.9741738118
1.2787500000 1.9748699222
1.2812500000 1.9755210570
1.2837500000 1.9761259525
1.2862500000 1.9766832814
1.2887500000 1.9771916480
1.2912500000 1.9776495813
1.2937500000 1.9780555287
1.2962500000 1.9784078473
1.2987500000 1.9787047945
1.3012500000 1.9789445172
1.3037500000 1.9791250382
1.3062500000 1.9792442410
1.3087500000 1.9792998502
1.3112500000 1.9792894097
1.3137500000 1.9792102541
1.3162500000 1.9790594757
1.3187500000 1.9788338815
1.3212500000 1.9785299422
1.3237500000 1.9781437270
1.3262500000 1.9776708227
1.3287500000 1.9771062311
1.3312500000 1.9764442404
1.3337500000 1.9756782610
1.3362500000 1.9748006172
1.3387500000 1.9738022813
1.3412500000 1.9726725331
1.3437500000 1.9713985239
1.3462500000 1.9699647155
1.3487500000 1.9683521596
1.3512500000 1.9665375684
1.3537500000 1.9644921168
1.3562500000 1.9621798950
1.3587500000 1.9595559107
1.3612500000 1.9565635068
1.3637500000 1.9531310240
1.3662500000 1.9491674860
1.3687500000 1.9445570261
1.3712500000 1.9391516896
1.3737500000 1.9327621503
1.3762500000 1.9251457548
1.3787500000 1.9159911593
1.3812500000 1.9048986467
1.3837500000 1.8913550151
1.3862500000 1.8747017254
1.3887500000 1.8540948247
1.3912500000 1.8284551076
1.3937500000 1.7964067660
1.3962500000 1.7562074652
1.3987500000 1.7056677276
1.4012500000 1.6420711154
1.4037500000 1.5621163465
1.4062500000 1.4619326837
1.4087500000 1.3372906460
1.4112500000 1.1845797507
1.4137500000 1.0040657483
1.4162500000 0.8225277999
1.4187500000 0.6685574990
1.4212500000 0.5428092693
1.4237500000 0.4416633448
1.4262500000 0.3609343768
1.4287500000 0.2967261741
1.4312500000 0.2457008462
1.4337500000 0.2051162339
1.4362500000 0.1727626766
1.4387500000 0.1468815734
1.4412500000 0.1260846496
1.4437500000 0.1092819148
1.4462500000 0.0956206696
1.4487500000 0.0844354065
1.4512500000 0.0752074329
1.4537500000 0.0675327358
1.4562500000 0.0610966257
1.4587500000 0.0556538516
1.4612500000 0.0510130733
1.4637500000 0.0470247768
1.4662500000 0.0435718878
1.4687500000 0.0405624955
1.4712500000 0.0379242161
1.4737500000 0.0355998306
1.4762500000 0.0335439106
1.4787500000 0.0317202068
1.4812500000 0.0300996294
1.4837500000 0.0286586838
1.4862500000 0.0273782595
1.4887500000 0.0262426911
1.4912500000 0.0252390289
1.4937500000 0.0243564732
1.4962500000 0.0235859325
1.4987500000 0.0229196804
1.5012500000 0.0223510863
1.5037500000 0.0218744050
1.5062500000 0.0214846113
1.5087500000 0.0211772696
1.5112500000 0.0209484307
1.5137500000 0.0207945497
1.5162500000 0.0207124208
1.5187500000 0.0206991250
1.5212500000 0.0207519875
1.5237500000 0.0208685439
1.5262500000 0.0210465118
1.5287500000 0.0212837683
1.5312500000 0.0215783308
1.5337500000 0.0219283409
1.5362500000 0.0223320519
1.5387500000 0.0227878167
1.5412500000 0.0232940791
1.5437500000 0.0238493649
1.5462500000 0.0244522750
1.5487500000 0.0251014797
1.5512500000 0.0257957124
1.5537500000 0.0265337658
1.5562500000 0.0273144867
1.5587500000 0.0281367731
1.5612500000 0.0289995701
1.5637500000 0.0299018672
1.5662500000 0.0308426953
1.5687500000 0.0318211246
1.5712500000 0.0328362615
1.5737500000 0.0338872474
1.5762500000 0.0349732561
1.5787500000 0.0360934921
1.5812500000 0.0372471893
1.5837500000 0.0384336090
1.5862500000 0.0396520388
1.5887500000 0.0409017911
1.5912500000 0.0421822020
1.5937500000 0.0434926298
1.5962500000 0.0448324546
1.5987500000 0.0462010765
1.6012500000 0.0475979151
1.6037500000 0.0490224087
1.6062500000 0.0504740131
1.6087500000 0.0519522011
1.6112500000 0.0534564616
1.6137500000 0.0549862989
1.6162500000 0.0565412324
1.6187500000 0.0581207953
1.6212500000 0.0597245346
1.6237500000 0.0613520104
1.6262500000 0.0630027951
1.6287500000 0.0646764731
1.6312500000 0.0663726407
1.6337500000 0.0680909048
1.6362500000 0.0698308833
1.6387500000 0.0715922041
1.6412500000 0.0733745051
1.6437500000 0.0751774338
1.6462500000 0.0770006466
1.6487500000 0.0788438088
1.6512500000 0.0807065943
1.6537500000 0.0825886850
1.6562500000 0.0844897709
1.6587500000 0.0864095496
1.6612500000 0.0883477259
1.6637500000 0.0903040118
1.6662500000 0.0922781261
1.6687500000 0.0942697945
1.6712500000 0.0962787489
1.6737500000 0.0983047273
1.6762500000 0.1003474740
1.6787500000 0.1024067388
1.6812500000 0.1044822775
1.6837500000 0.1065738509
1.6862500000 0.1086812255
1.6887500000 0.1108041726
1.6912500000 0.1129424686
1.6937500000 0.1150958948
1.6962500000 0.1172642369
1.6987500000 0.1194472853
1.7012500000 0.1216448347
1.7037500000 0.1238566843
1.7062500000 0.1260826370
1.7087500000 0.1283225000
1.7112500000 0.1305760845
1.7137500000 0.1328432051
1.7162500000 0.1351236805
1.7187500000 0.1374173326
1.7212500000 0.1397239871
1.7237500000 0.1420434728
1.7262500000 0.1443756221
1.7287500000 0.1467202702
1.7312500000 0.1490772558
1.7337500000 0.1514464204
1.7362500000 0.1538276085
1.7387500000 0.1562206675
1.7412500000 0.1586254476
1.7437500000 0.1610418016
1.7462500000 0.1634695850
1.7487500000 0.1659086561
1.7512500000 0.1683588755
1.7537500000 0.1708201062
1.7562500000 0.1732922138
1.7587500000 0.1757750661
1.7612500000 0.1782685332
1.7637500000 0.1807724874
1.7662500000 0.1832868033
1.7687500000 0.1858113574
1.7712500000 0.1883460285
1.7737500000 0.1908906972
1.7762500000 0.1934452462
1.7787500000 0.1960095601
1.7812500000 0.1985835255
1.7837500000 0.2011670306
1.7862500000 0.2037599655
1.7887500000 0.2063622223
1.7912500000 0.2089736944
1.7937500000 0.2115942772
1.7962500000 0.2142238676
1.7987500000 0.2168623643
1.8012500000 0.2195096673
1.8037500000 0.2221656785
1.8062500000 0.2248303008
1.8087500000 0.2275034391
1.8112500000 0.2301849992
1.8137500000 0.2328748887
1.8162500000 0.2355730163
1.8187500000 0.2382792922
1.8212500000 0.2409936277
1.8237500000 0.2437159357
1.8262500000 0.2464461299
1.8287500000 0.2491841257
1.8312500000 0.2519298394
1.8337500000 0.2546831885
1.8362500000 0.2574440919
1.8387500000 0.2602124692
1.8412500000 0.2629882415
1.8437500000 0.2657713307
1.8462500000 0.2685616600
1.8487500000 0.2713591535
1.8512500000 0.2741637363
1.8537500000 0.2769753345
1.8562500000 0.2797938753
1.8587500000 0.2826192867
1.8612500000 0.2854514978
1.8637500000 0.2882904384
1.8662500000 0.2911360396
1.8687500000 0.2939882328
1.8712500000 0.2968469509
1.8737500000 0.2997121271
1.8762500000 0.3025836959
1.8787500000 0.3054615923
1.8812500000 0.3083457523
1.8837500000 0.3112361124
1.8862500000 0.3141326104
1.8887500000 0.3170351843
1.8912500000 0.3199437732
1.8937500000 0.3228583169
1.8962500000 0.3257787557
1.8987500000 0.3287050308
1.9012500000 0.3316370841
1.9037500000 0.3345748582
1.9062500000 0.3375182962
1.9087500000 0.3404673420
1.9112500000 0.3434219401
1.9137500000 0.3463820357
1.9162500000 0.3493475746
1.9187500000 0.3523185031
1.9212500000 0.3552947682
1.9237500000 0.3582763175
1.9262500000 0.3612630993
1.9287500000 0.3642550621
1.9312500000 0.3672521554
1.9337500000 0.3702543290
1.9362500000 0.3732615333
1.9387500000 0.3762737192
1.9412500000 0.3792908381
1.9437500000 0.3823128422
1.9462500000 0.3853396837
1.9487500000 0.3883713159
1.9512500000 0.3914076920
1.9537500000 0.3944487662
1.9562500000 0.3974944929
1.9587500000 0.4005448270
1.9612500000 0.4035997240
1.9637500000 0.4066591396
1.9662500000 0.4097230304
1.9687500000 0.4127913529
1.9712500000 0.4158640645
1.9737500000 0.4189411227
1.9762500000 0.4220224857
1.9787500000 0.4251081117
1.9812500000 0.4281979597
1.9837500000 0.4312919890
1.9862500000 0.4343901593
1.9887500000 0.4374924307
1.9912500000 0.4405987635
1.9937500000 0.4437091186
1.9962500000 0.4468234571
1.9987500000 0.4499417404


==> test6_convStep5_refSol_tFin3.txt <==
xcoorRef solRef
0.0012500000 0.3566647606
0.0037500000 0.3590159509
0.0062500000 0.3613697692
0.0087500000 0.3637261924
0.0112500000 0.3660851978
0.0137500000 0.3684467630
0.0162500000 0.3708108655
0.0187500000 0.3731774836
0.0212500000 0.3755465953
0.0237500000 0.3779181792
0.0262500000 0.3802922139
0.0287500000 0.3826686784
0.0312500000 0.3850475517
0.0337500000 0.3874288132
0.0362500000 0.3898124426
0.0387500000 0.3921984195
0.0412500000 0.3945867240
0.0437500000 0.3969773363
0.0462500000 0.3993702368
0.0487500000 0.4017654060
0.0512500000 0.4041628248
0.0537500000 0.4065624741
0.0562500000 0.4089643352
0.0587500000 0.4113683892
0.0612500000 0.4137746179
0.0637500000 0.4161830029
0.0662500000 0.4185935260
0.0687500000 0.4210061693
0.0712500000 0.4234209151
0.0737500000 0.4258377458
0.0762500000 0.4282566439
0.0787500000 0.4306775921
0.0812500000 0.4331005734
0.0837500000 0.4355255707
0.0862500000 0.4379525673
0.0887500000 0.4403815465
0.0912500000 0.4428124919
0.0937500000 0.4452453870
0.0962500000 0.4476802157
0.0987500000 0.4501169619
0.1012500000 0.4525556098
0.1037500000 0.4549961434
0.1062500000 0.4574385473
0.1087500000 0.4598828059
0.1112500000 0.4623289039
0.1137500000 0.4647768259
0.1162500000 0.4672265570
0.1187500000 0.4696780821
0.1212500000 0.4721313864
0.1237500000 0.4745864552
0.1262500000 0.4770432739
0.1287500000 0.4795018280
0.1312500000 0.4819621032
0.1337500000 0.4844240852
0.1362500000 0.4868877599
0.1387500000 0.4893531133
0.1412500000 0.4918201315
0.1437500000 0.4942888008
0.1462500000 0.4967591075
0.1487500000 0.4992310380
0.1512500000 0.5017045788
0.1537500000 0.5041797167
0.1562500000 0.5066564384
0.1587500000 0.5091347307
0.1612500000 0.5116145807
0.1637500000 0.5140959754
0.1662500000 0.5165789019
0.1687500000 0.5190633475
0.1712500000 0.5215492996
0.1737500000 0.5240367456
0.1762500000 0.5265256732
0.1787500000 0.5290160698
0.1812500000 0.5315079233
0.1837500000 0.5340012215
0.1862500000 0.5364959522
0.1887500000 0.5389921036
0.1912500000 0.5414896636
0.1937500000 0.5439886205
0.1962500000 0.5464889626
0.1987500000 0.5489906780
0.2012500000 0.5514937554
0.2037500000 0.5539981831
0.2062500000 0.5565039498
0.2087500000 0.5590110441
0.2112500000 0.5615194548
0.2137500000 0.5640291707
0.2162500000 0.5665401806
0.2187500000 0.5690524736
0.2212500000 0.5715660387
0.2237500000 0.5740808651
0.2262500000 0.5765969418
0.2287500000 0.5791142582
0.2312500000 0.5816328036
0.2337500000 0.5841525675
0.2362500000 0.5866735393
0.2387500000 0.5891957085
0.2412500000 0.5917190649
0.2437500000 0.5942435981
0.2462500000 0.5967692978
0.2487500000 0.5992961539
0.2512500000 0.6018241562
0.2537500000 0.6043532947
0.2562500000 0.6068835595
0.2587500000 0.6094149405
0.2612500000 0.6119474279
0.2637500000 0.6144810118
0.2662500000 0.6170156827
0.2687500000 0.6195514306
0.2712500000 0.6220882461
0.2737500000 0.6246261195
0.2762500000 0.6271650413
0.2787500000 0.6297050021
0.2812500000 0.6322459924
0.2837500000 0.6347880028
0.2862500000 0.6373310241
0.2887500000 0.6398750470
0.2912500000 0.6424200623
0.2937500000 0.6449660608
0.2962500000 0.6475130335
0.2987500000 0.6500609713
0.3012500000 0.6526098652
0.3037500000 0.6551597062
0.3062500000 0.6577104854
0.3087500000 0.6602621940
0.3112500000 0.6628148232
0.3137500000 0.6653683641
0.3162500000 0.6679228082
0.3187500000 0.6704781466
0.3212500000 0.6730343707
0.3237500000 0.6755914721
0.3262500000 0.6781494421
0.3287500000 0.6807082721
0.3312500000 0.6832679539
0.3337500000 0.6858284789
0.3362500000 0.6883898387
0.3387500000 0.6909520251
0.3412500000 0.6935150297
0.3437500000 0.6960788443
0.3462500000 0.6986434606
0.3487500000 0.7012088705
0.3512500000 0.7037750658
0.3537500000 0.7063420384
0.3562500000 0.7089097803
0.3587500000 0.7114782834
0.3612500000 0.7140475396
0.3637500000 0.7166175412
0.3662500000 0.7191882800
0.3687500000 0.7217597483
0.3712500000 0.7243319382
0.3737500000 0.7269048418
0.3762500000 0.7294784513
0.3787500000 0.7320527591
0.3812500000 0.7346277573
0.3837500000 0.7372034383
0.3862500000 0.7397797944
0.3887500000 0.7423568179
0.3912500000 0.7449345013
0.3937500000 0.7475128371
0.3962500000 0.7500918176
0.3987500000 0.7526714353
0.4012500000 0.7552516828
0.4037500000 0.7578325525
0.4062500000 0.7604140372
0.4087500000 0.7629961293
0.4112500000 0.7655788215
0.4137500000 0.7681621064
0.4162500000 0.7707459768
0.4187500000 0.7733304253
0.4212500000 0.7759154448
0.4237500000 0.7785010278
0.4262500000 0.7810871674
0.4287500000 0.7836738561
0.4312500000 0.7862610870
0.4337500000 0.7888488529
0.4362500000 0.7914371465
0.4387500000 0.7940259610
0.4412500000 0.7966152891
0.4437500000 0.7992051239
0.4462500000 0.8017954583
0.4487500000 0.8043862854
0.4512500000 0.8069775981
0.4537500000 0.8095693894
0.4562500000 0.8121616526
0.4587500000 0.8147543806
0.4612500000 0.8173475665
0.4637500000 0.8199412035
0.4662500000 0.8225352847
0.4687500000 0.8251298033
0.4712500000 0.8277247524
0.4737500000 0.8303201253
0.4762500000 0.8329159152
0.4787500000 0.8355121153
0.4812500000 0.8381087188
0.4837500000 0.8407057191
0.4862500000 0.8433031094
0.4887500000 0.8459008830
0.4912500000 0.8484990332
0.4937500000 0.8510975534
0.4962500000 0.8536964369
0.4987500000 0.8562956771
0.5012500000 0.8588952674
0.5037500000 0.8614952012
0.5062500000 0.8640954718
0.5087500000 0.8666960727
0.5112500000 0.8692969974
0.5137500000 0.8718982392
0.5162500000 0.8744997917
0.5187500000 0.8771016483
0.5212500000 0.8797038025
0.5237500000 0.8823062479
0.5262500000 0.8849089778
0.5287500000 0.8875119860
0.5312500000 0.8901152658
0.5337500000 0.8927188109
0.5362500000 0.8953226147
0.5387500000 0.8979266710
0.5412500000 0.9005309731
0.5437500000 0.9031355149
0.5462500000 0.9057402897
0.5487500000 0.9083452914
0.5512500000 0.9109505134
0.5537500000 0.9135559494
0.5562500000 0.9161615930
0.5587500000 0.9187674379
0.5612500000 0.9213734778
0.5637500000 0.9239797062
0.5662500000 0.9265861169
0.5687500000 0.9291927036
0.5712500000 0.9317994599
0.5737500000 0.9344063795
0.5762500000 0.9370134561
0.5787500000 0.9396206835
0.5812500000 0.9422280553
0.5837500000 0.9448355652
0.5862500000 0.9474432071
0.5887500000 0.9500509745
0.5912500000 0.9526588613
0.5937500000 0.9552668611
0.5962500000 0.9578749677
0.5987500000 0.9604831750
0.6012500000 0.9630914765
0.6037500000 0.9656998661
0.6062500000 0.9683083376
0.6087500000 0.9709168846
0.6112500000 0.9735255010
0.6137500000 0.9761341805
0.6162500000 0.9787429170
0.6187500000 0.9813517041
0.6212500000 0.9839605357
0.6237500000 0.9865694055
0.6262500000 0.9891783074
0.6287500000 0.9917872350
0.6312500000 0.9943961822
0.6337500000 0.9970051427
0.6362500000 0.9996141104
0.6387500000 1.0022230791
0.6412500000 1.0048320424
0.6437500000 1.0074409942
0.6462500000 1.0100499283
0.6487500000 1.0126588385
0.6512500000 1.0152677184
0.6537500000 1.0178765620
0.6562500000 1.0204853630
0.6587500000 1.0230941152
0.6612500000 1.0257028122
0.6637500000 1.0283114480
0.6662500000 1.0309200163
0.6687500000 1.0335285108
0.6712500000 1.0361369254
0.6737500000 1.0387452536
0.6762500000 1.0413534895
0.6787500000 1.0439616265
0.6812500000 1.0465696587
0.6837500000 1.0491775795
0.6862500000 1.0517853829
0.6887500000 1.0543930625
0.6912500000 1.0570006121
0.6937500000 1.0596080254
0.6962500000 1.0622152961
0.6987500000 1.0648224179
0.7012500000 1.0674293846
0.7037500000 1.0700361897
0.7062500000 1.0726428271
0.7087500000 1.0752492905
0.7112500000 1.0778555734
0.7137500000 1.0804616695
0.7162500000 1.0830675726
0.7187500000 1.0856732763
0.7212500000 1.0882787742
0.7237500000 1.0908840600
0.7262500000 1.0934891272
0.7287500000 1.0960939697
0.7312500000 1.0986985808
0.7337500000 1.1013029543
0.7362500000 1.1039070837
0.7387500000 1.1065109627
0.7412500000 1.1091145847
0.7437500000 1.1117179434
0.7462500000 1.1143210323
0.7487500000 1.1169238450
0.7512500000 1.1195263749
0.7537500000 1.1221286157
0.7562500000 1.1247305608
0.7587500000 1.1273322036
0.7612500000 1.1299335378
0.7637500000 1.1325345567
0.7662500000 1.1351352539
0.7687500000 1.1377356227
0.7712500000 1.1403356566
0.7737500000 1.1429353491
0.7762500000 1.1455346934
0.7787500000 1.1481336831
0.7812500000 1.1507323114
0.7837500000 1.1533305718
0.7862500000 1.1559284576
0.7887500000 1.1585259620
0.7912500000 1.1611230785
0.7937500000 1.1637198003
0.7962500000 1.1663161206
0.7987500000 1.1689120328
0.8012500000 1.1715075301
0.8037500000 1.1741026056
0.8062500000 1.1766972526
0.8087500000 1.1792914644
0.8112500000 1.1818852339
0.8137500000 1.1844785545
0.8162500000 1.1870714191
0.8187500000 1.1896638210
0.8212500000 1.1922557532
0.8237500000 1.1948472088
0.8262500000 1.1974381808
0.8287500000 1.2000286623
0.8312500000 1.2026186461
0.8337500000 1.2052081255
0.8362500000 1.2077970932
0.8387500000 1.2103855422
0.8412500000 1.2129734654
0.8437500000 1.2155608558
0.8462500000 1.2181477062
0.8487500000 1.2207340094
0.8512500000 1.2233197582
0.8537500000 1.2259049455
0.8562500000 1.2284895640
0.8587500000 1.2310736064
0.8612500000 1.2336570655
0.8637500000 1.2362399340
0.8662500000 1.2388222044
0.8687500000 1.2414038696
0.8712500000 1.2439849220
0.8737500000 1.2465653542
0.8762500000 1.2491451589
0.8787500000 1.2517243284
0.8812500000 1.2543028554
0.8837500000 1.2568807323
0.8862500000 1.2594579516
0.8887500000 1.2620345055
0.8912500000 1.2646103866
0.8937500000 1.2671855872
0.8962500000 1.2697600995
0.8987500000 1.2723339159
0.9012500000 1.2749070286
0.9037500000 1.2774794298
0.9062500000 1.2800511118
0.9087500000 1.2826220666
0.9112500000 1.2851922865
0.9137500000 1.2877617634
0.9162500000 1.2903304894
0.9187500000 1.2928984566
0.9212500000 1.2954656569
0.9237500000 1.2980320823
0.9262500000 1.3005977246
0.9287500000 1.3031625758
0.9312500000 1.3057266277
0.9337500000 1.3082898720
0.9362500000 1.3108523006
0.9387500000 1.3134139051
0.9412500000 1.3159746772
0.9437500000 1.3185346086
0.9462500000 1.3210936909
0.9487500000 1.3236519155
0.9512500000 1.3262092741
0.9537500000 1.3287657582
0.9562500000 1.3313213590
0.9587500000 1.3338760681
0.9612500000 1.3364298768
0.9637500000 1.3389827763
0.9662500000 1.3415347580
0.9687500000 1.3440858130
0.9712500000 1.3466359325
0.9737500000 1.3491851076
0.9762500000 1.3517333293
0.9787500000 1.3542805888
0.9812500000 1.3568268768
0.9837500000 1.3593721844
0.9862500000 1.3619165024
0.9887500000 1.3644598216
0.9912500000 1.3670021328
0.9937500000 1.3695434267
0.9962500000 1.3720836939
0.9987500000 1.3746229250
1.0012500000 1.3771611106
1.0037500000 1.3796982411
1.0062500000 1.3822343070
1.0087500000 1.3847692987
1.0112500000 1.3873032065
1.0137500000 1.3898360205
1.0162500000 1.3923677311
1.0187500000 1.3948983284
1.0212500000 1.3974278023
1.0237500000 1.3999561431
1.0262500000 1.4024833405
1.0287500000 1.4050093846
1.0312500000 1.4075342651
1.0337500000 1.4100579717
1.0362500000 1.4125804943
1.0387500000 1.4151018224
1.0412500000 1.4176219455
1.0437500000 1.4201408533
1.0462500000 1.4226585350
1.0487500000 1.4251749801
1.0512500000 1.4276901779
1.0537500000 1.4302041175
1.0562500000 1.4327167881
1.0587500000 1.4352281789
1.0612500000 1.4377382787
1.0637500000 1.4402470765
1.0662500000 1.4427545611
1.0687500000 1.4452607214
1.0712500000 1.4477655460
1.0737500000 1.4502690234
1.0762500000 1.4527711424
1.0787500000 1.4552718912
1.0812500000 1.4577712584
1.0837500000 1.4602692320
1.0862500000 1.4627658005
1.0887500000 1.4652609518
1.0912500000 1.4677546740
1.0937500000 1.4702469550
1.0962500000 1.4727377828
1.0987500000 1.4752271450
1.1012500000 1.4777150294
1.1037500000 1.4802014234
1.1062500000 1.4826863147
1.1087500000 1.4851696906
1.1112500000 1.4876515383
1.1137500000 1.4901318452
1.1162500000 1.4926105983
1.1187500000 1.4950877845
1.1212500000 1.4975633908
1.1237500000 1.5000374041
1.1262500000 1.5025098109
1.1287500000 1.5049805979
1.1312500000 1.5074497515
1.1337500000 1.5099172582
1.1362500000 1.5123831042
1.1387500000 1.5148472756
1.1412500000 1.5173097585
1.1437500000 1.5197705389
1.1462500000 1.5222296025
1.1487500000 1.5246869350
1.1512500000 1.5271425221
1.1537500000 1.5295963491
1.1562500000 1.5320484014
1.1587500000 1.5344986643
1.1612500000 1.5369471227
1.1637500000 1.5393937617
1.1662500000 1.5418385660
1.1687500000 1.5442815203
1.1712500000 1.5467226092
1.1737500000 1.5491618170
1.1762500000 1.5515991281
1.1787500000 1.5540345265
1.1812500000 1.5564679963
1.1837500000 1.5588995213
1.1862500000 1.5613290851
1.1887500000 1.5637566714
1.1912500000 1.5661822634
1.1937500000 1.5686058446
1.1962500000 1.5710273978
1.1987500000 1.5734469061
1.2012500000 1.5758643522
1.2037500000 1.5782797187
1.2062500000 1.5806929880
1.2087500000 1.5831041424
1.2112500000 1.5855131641
1.2137500000 1.5879200349
1.2162500000 1.5903247365
1.2187500000 1.5927272506
1.2212500000 1.5951275585
1.2237500000 1.5975256414
1.2262500000 1.5999214803
1.2287500000 1.6023150561
1.2312500000 1.6047063494
1.2337500000 1.6070953406
1.2362500000 1.6094820099
1.2387500000 1.6118663375
1.2412500000 1.6142483030
1.2437500000 1.6166278862
1.2462500000 1.6190050665
1.2487500000 1.6213798230
1.2512500000 1.6237521347
1.2537500000 1.6261219805
1.2562500000 1.6284893387
1.2587500000 1.6308541878
1.2612500000 1.6332165057
1.2637500000 1.6355762704
1.2662500000 1.6379334594
1.2687500000 1.6402880500
1.2712500000 1.6426400194
1.2737500000 1.6449893445
1.2762500000 1.6473360017
1.2787500000 1.6496799675
1.2812500000 1.6520212179
1.2837500000 1.6543597287
1.2862500000 1.6566954754
1.2887500000 1.6590284332
1.2912500000 1.6613585772
1.2937500000 1.6636858820
1.2962500000 1.6660103220
1.2987500000 1.6683318712
1.3012500000 1.6706505035
1.3037500000 1.6729661922
1.3062500000 1.6752789106
1.3087500000 1.6775886315
1.3112500000 1.6798953273
1.3137500000 1.6821989703
1.3162500000 1.6844995323
1.3187500000 1.6867969847
1.3212500000 1.6890912988
1.3237500000 1.6913824452
1.3262500000 1.6936703945
1.3287500000 1.6959551167
1.3312500000 1.6982365814
1.3337500000 1.7005147580
1.3362500000 1.7027896153
1.3387500000 1.7050611219
1.3412500000 1.7073292458
1.3437500000 1.7095939548
1.3462500000 1.7118552161
1.3487500000 1.7141129965
1.3512500000 1.7163672625
1.3537500000 1.7186179801
1.3562500000 1.7208651146
1.3587500000 1.7231086313
1.3612500000 1.7253484945
1.3637500000 1.7275846683
1.3662500000 1.7298171165
1.3687500000 1.7320458019
1.3712500000 1.7342706872
1.3737500000 1.7364917343
1.3762500000 1.7387089048
1.3787500000 1.7409221596
1.3812500000 1.7431314590
1.3837500000 1.7453367630
1.3862500000 1.7475380306
1.3887500000 1.7497352206
1.3912500000 1.7519282910
1.3937500000 1.7541171991
1.3962500000 1.7563019017
1.3987500000 1.7584823550
1.4012500000 1.7606585144
1.4037500000 1.7628303347
1.4062500000 1.7649977699
1.4087500000 1.7671607734
1.4112500000 1.7693192979
1.4137500000 1.7714732953
1.4162500000 1.7736227167
1.4187500000 1.7757675126
1.4212500000 1.7779076324
1.4237500000 1.7800430250
1.4262500000 1.7821736383
1.4287500000 1.7842994194
1.4312500000 1.7864203146
1.4337500000 1.7885362690
1.4362500000 1.7906472272
1.4387500000 1.7927531326
1.4412500000 1.7948539277
1.4437500000 1.7969495541
1.4462500000 1.7990399523
1.4487500000 1.8011250617
1.4512500000 1.8032048207
1.4537500000 1.8052791668
1.4562500000 1.8073480359
1.4587500000 1.8094113633
1.4612500000 1.8114690827
1.4637500000 1.8135211266
1.4662500000 1.8155674265
1.4687500000 1.8176079122
1.4712500000 1.8196425125
1.4737500000 1.8216711544
1.4762500000 1.8236937637
1.4787500000 1.8257102644
1.4812500000 1.8277205790
1.4837500000 1.8297246280
1.4862500000 1.8317223302
1.4887500000 1.8337136023
1.4912500000 1.8356983587
1.4937500000 1.8376765114
1.4962500000 1.8396479694
1.4987500000 1.8416126390
1.5012500000 1.8435704224
1.5037500000 1.8455212180
1.5062500000 1.8474649191
1.5087500000 1.8494014133
1.5112500000 1.8513305811
1.5137500000 1.8532522944
1.5162500000 1.8551664146
1.5187500000 1.8570727898
1.5212500000 1.8589712520
1.5237500000 1.8608616124
1.5262500000 1.8627436560
1.5287500000 1.8646171347
1.5312500000 1.8664817581
1.5337500000 1.8683371813
1.5362500000 1.8701829900
1.5387500000 1.8720186801
1.5412500000 1.8738436320
1.5437500000 1.8756570773
1.5462500000 1.8774580548
1.5487500000 1.8792453545
1.5512500000 1.8810174438
1.5537500000 1.8827723726
1.5562500000 1.8845076491
1.5587500000 1.8862200793
1.5612500000 1.8879055575
1.5637500000 1.8895587940
1.5662500000 1.8911729601
1.5687500000 1.8927392264
1.5712500000 1.8942461593
1.5737500000 1.8956789343
1.5762500000 1.8970183058
1.5787500000 1.8982392604
1.5812500000 1.8993092489
1.5837500000 1.9001858642
1.5862500000 1.9008137845
1.5887500000 1.9011207381
1.5912500000 1.9010121661
1.5937500000 1.9003641420
1.5962500000 1.8990139559
1.5987500000 1.8967475616
1.6012500000 1.8932828080
1.6037500000 1.8882470118
1.6062500000 1.8811469672
1.6087500000 1.8713289315
1.6112500000 1.8579255395
1.6137500000 1.8397861449
1.6162500000 1.8153872074
1.6187500000 1.7827210268
1.6212500000 1.7391665672
1.6237500000 1.6813600427
1.6262500000 1.6051155179
1.6287500000 1.5055189357
1.6312500000 1.3774706771
1.6337500000 1.2176085067
1.6362500000 1.0294554059
1.6387500000 0.8356591089
1.6412500000 0.6664216709
1.6437500000 0.5291834001
1.6462500000 0.4216706792
1.6487500000 0.3390398097
1.6512500000 0.2762453901
1.6537500000 0.2288617410
1.6562500000 0.1932824427
1.6587500000 0.1666769896
1.6612500000 0.1468689214
1.6637500000 0.1322034451
1.6662500000 0.1214297564
1.6687500000 0.1136048348
1.6712500000 0.1080180755
1.6737500000 0.1041336137
1.6762500000 0.1015467591
1.6787500000 0.0999513148
1.6812500000 0.0991151344
1.6837500000 0.0988618523
1.6862500000 0.0990572151
1.6887500000 0.0995988357
1.6912500000 0.1004084957
1.6937500000 0.1014263460
1.6962500000 0.1026065276
1.6987500000 0.1039138540
1.7012500000 0.1053212945
1.7037500000 0.1068080586
1.7062500000 0.1083581371
1.7087500000 0.1099591873
1.7112500000 0.1116016814
1.7137500000 0.1132782540
1.7162500000 0.1149832024
1.7187500000 0.1167121030
1.7212500000 0.1184615171
1.7237500000 0.1202287644
1.7262500000 0.1220117492
1.7287500000 0.1238088268
1.7312500000 0.1256187005
1.7337500000 0.1274403421
1.7362500000 0.1292729315
1.7387500000 0.1311158088
1.7412500000 0.1329684392
1.7437500000 0.1348303838
1.7462500000 0.1367012793
1.7487500000 0.1385808204
1.7512500000 0.1404687476
1.7537500000 0.1423648370
1.7562500000 0.1442688927
1.7587500000 0.1461807409
1.7612500000 0.1481002255
1.7637500000 0.1500272042
1.7662500000 0.1519615461
1.7687500000 0.1539031292
1.7712500000 0.1558518391
1.7737500000 0.1578075677
1.7762500000 0.1597702117
1.7787500000 0.1617396726
1.7812500000 0.1637158553
1.7837500000 0.1656986680
1.7862500000 0.1676880220
1.7887500000 0.1696838309
1.7912500000 0.1716860109
1.7937500000 0.1736944799
1.7962500000 0.1757091580
1.7987500000 0.1777299673
1.8012500000 0.1797568312
1.8037500000 0.1817896750
1.8062500000 0.1838284254
1.8087500000 0.1858730105
1.8112500000 0.1879233599
1.8137500000 0.1899794046
1.8162500000 0.1920410768
1.8187500000 0.1941083100
1.8212500000 0.1961810387
1.8237500000 0.1982591990
1.8262500000 0.2003427278
1.8287500000 0.2024315633
1.8312500000 0.2045256446
1.8337500000 0.2066249121
1.8362500000 0.2087293069
1.8387500000 0.2108387714
1.8412500000 0.2129532487
1.8437500000 0.2150726830
1.8462500000 0.2171970194
1.8487500000 0.2193262040
1.8512500000 0.2214601835
1.8537500000 0.2235989056
1.8562500000 0.2257423190
1.8587500000 0.2278903730
1.8612500000 0.2300430177
1.8637500000 0.2322002041
1.8662500000 0.2343618839
1.8687500000 0.2365280095
1.8712500000 0.2386985342
1.8737500000 0.2408734117
1.8762500000 0.2430525967
1.8787500000 0.2452360445
1.8812500000 0.2474237110
1.8837500000 0.2496155527
1.8862500000 0.2518115268
1.8887500000 0.2540115913
1.8912500000 0.2562157045
1.8937500000 0.2584238256
1.8962500000 0.2606359140
1.8987500000 0.2628519302
1.9012500000 0.2650718347
1.9037500000 0.2672955890
1.9062500000 0.2695231549
1.9087500000 0.2717544947
1.9112500000 0.2739895715
1.9137500000 0.2762283485
1.9162500000 0.2784707897
1.9187500000 0.2807168596
1.9212500000 0.2829665229
1.9237500000 0.2852197450
1.9262500000 0.2874764917
1.9287500000 0.2897367292
1.9312500000 0.2920004243
1.9337500000 0.2942675440
1.9362500000 0.2965380560
1.9387500000 0.2988119281
1.9412500000 0.3010891288
1.9437500000 0.3033696268
1.9462500000 0.3056533912
1.9487500000 0.3079403917
1.9512500000 0.3102305982
1.9537500000 0.3125239809
1.9562500000 0.3148205106
1.9587500000 0.3171201583
1.9612500000 0.3194228953
1.9637500000 0.3217286934
1.9662500000 0.3240375246
1.9687500000 0.3263493615
1.9712500000 0.3286641765
1.9737500000 0.3309819430
1.9762500000 0.3333026341
1.9787500000 0.3356262236
1.9812500000 0.3379526855
1.9837500000 0.3402819940
1.9862500000 0.3426141238
1.9887500000 0.3449490496
1.9912500000 0.3472867467
1.9937500000 0.3496271905
1.9962500000 0.3519703567
1.9987500000 0.3543162213


==> test7_convStep3.txt <==
xcoor solSLc solSL solExa
-0.9950000000 1.0000000000 1.0000000000 1.0000000000
-0.9850000000 1.0000000000 1.0000000000 1.0000000000
-0.9750000000 1.0000000000 1.0000000000 1.0000000000
-0.9650000000 1.0000000000 1.0000000000 1.0000000000
-0.9550000000 0.9999999999 1.0000000000 1.0000000000
-0.9450000000 1.0000000000 1.0000000000 1.0000000000
-0.9350000000 1.0000000000 1.0000000000 1.0000000000
-0.9250000000 1.0000000000 1.0000000000 1.0000000000
-0.9150000000 1.0000000000 1.0000000000 1.0000000000
-0.9050000000 1.0000000000 1.0000000000 1.0000000000
-0.8950000000 1.0000000000 1.0000000000 1.0000000000
-0.8850000000 1.0000000000 1.0000000000 1.0000000000
-0.8750000000 1.0000000000 1.0000000000 1.0000000000
-0.8650000000 1.0000000000 1.0000000000 1.0000000000
-0.8550000000 1.0000000000 1.0000000000 1.0000000000
-0.8450000000 1.0000000000 1.0000000000 1.0000000000
-0.8350000000 1.0000000000 1.0000000000 1.0000000000
-0.8250000000 1.0000000001 1.0000000000 1.0000000000
-0.8150000000 1.0000000000 1.0000000000 1.0000000000
-0.8050000000 1.0000000000 1.0000000000 1.0000000000
-0.7950000000 1.0000000000 1.0000000000 1.0000000000
-0.7850000000 1.0000000000 1.0000000000 1.0000000000
-0.7750000000 1.0000000000 1.0000000000 1.0000000000
-0.7650000000 0.9999999999 1.0000000000 1.0000000000
-0.7550000000 1.0000000000 1.0000000000 1.0000000000
-0.7450000000 1.0000000000 1.0000000000 1.0000000000
-0.7350000000 1.0000000000 1.0000000000 1.0000000000
-0.7250000000 1.0000000000 1.0000000000 1.0000000000
-0.7150000000 1.0000000000 1.0000000000 1.0000000000
-0.7050000000 1.0000000000 1.0000000000 1.0000000000
-0.6950000000 1.0000000000 1.0000000000 1.0000000000
-0.6850000000 1.0000000000 1.0000000000 1.0000000000
-0.6750000000 1.0000000000 1.0000000000 1.0000000000
-0.6650000000 1.0000000000 1.0000000000 1.0000000000
-0.6550000000 1.0000000000 1.0000000000 1.0000000000
-0.6450000000 1.0000000000 1.0000000000 1.0000000000
-0.6350000000 1.0000000000 1.0000000000 1.0000000000
-0.6250000000 1.0000000000 1.0000000000 1.0000000000
-0.6150000000 1.0000000000 1.0000000000 1.0000000000
-0.6050000000 1.0000000000 1.0000000000 1.0000000000
-0.5950000000 0.9999999999 1.0000000000 1.0000000000
-0.5850000000 1.0000000000 1.0000000000 1.0000000000
-0.5750000000 1.0000000000 1.0000000000 1.0000000000
-0.5650000000 1.0000000000 1.0000000000 1.0000000000
-0.5550000000 1.0000000000 1.0000000000 1.0000000000
-0.5450000000 1.0000000000 1.0000000000 1.0000000000
-0.5350000000 1.0000000000 1.0000000000 1.0000000000
-0.5250000000 1.0000000000 1.0000000000 1.0000000000
-0.5150000000 1.0000000000 1.0000000000 1.0000000000
-0.5050000000 1.0000000001 1.0000000000 1.0000000000
-0.4950000000 1.0000000000 1.0000000000 1.0000000000
-0.4850000000 1.0000000000 1.0000000000 1.0000000000
-0.4750000000 0.9999999999 1.0000000000 1.0000000000
-0.4650000000 1.0000000000 1.0000000000 1.0000000000
-0.4550000000 1.0000000000 1.0000000000 1.0000000000
-0.4450000000 1.0000000000 1.0000000000 1.0000000000
-0.4350000000 1.0000000000 1.0000000000 1.0000000000
-0.4250000000 1.0000000000 1.0000000000 1.0000000000
-0.4150000000 1.0000000000 1.0000000000 1.0000000000
-0.4050000000 1.0000000000 1.0000000000 1.0000000000
-0.3950000000 1.0000000000 1.0000000000 1.0000000000
-0.3850000000 1.0000000000 1.0000000000 1.0000000000
-0.3750000000 1.0000000000 1.0000000000 1.0000000000
-0.3650000000 1.0000000000 1.0000000000 1.0000000000
-0.3550000000 1.0000000000 1.0000000000 1.0000000000
-0.3450000000 1.0000000000 1.0000000000 1.0000000000
-0.3350000000 1.0000000001 1.0000000000 1.0000000000
-0.3250000000 1.0000000000 1.0000000000 1.0000000000
-0.3150000000 1.0000000000 1.0000000000 1.0000000000
-0.3050000000 1.0000000000 1.0000000000 1.0000000000
-0.2950000000 1.0000000000 1.0000000000 1.0000000000
-0.2850000000 1.0000000000 1.0000000000 1.0000000000
-0.2750000000 1.0000000000 1.0000000000 1.0000000000
-0.2650000000 0.9999999999 1.0000000000 1.0000000000
-0.2550000000 1.0000000000 1.0000000000 1.0000000000
-0.2450000000 1.0000000000 1.0000000000 1.0000000000
-0.2350000000 1.0000000000 1.0000000000 1.0000000000
-0.2250000000 1.0000000000 1.0000000000 1.0000000000
-0.2150000000 1.0000000000 1.0000000000 1.0000000000
-0.2050000000 1.0000000000 1.0000000000 1.0000000000
-0.1950000000 1.0000000000 1.0000000000 1.0000000000
-0.1850000000 1.0000000000 1.0000000000 1.0000000000
-0.1750000000 1.0000000000 1.0000000000 1.0000000000
-0.1650000000 1.0000000000 1.0000000000 1.0000000000
-0.1550000000 1.0000000000 1.0000000000 1.0000000000
-0.1450000000 1.0000000000 1.0000000000 1.0000000000
-0.1350000000 1.0000000000 1.0000000000 1.0000000000
-0.1250000000 1.0000000000 1.0000000000 1.0000000000
-0.1150000000 1.0000000000 1.0000000000 1.0000000000
-0.1050000000 1.0000000000 1.0000000000 1.0000000000
-0.0950000000 1.0000000000 1.0000000000 1.0000000000
-0.0850000000 1.0000000001 1.0000000000 1.0000000000
-0.0750000000 1.0000000000 1.0000000000 1.0000000000
-0.0650000000 1.0000000000 1.0000000000 1.0000000000
-0.0550000000 0.9999999999 1.0000000000 1.0000000000
-0.0450000000 1.0000000000 1.0000000000 1.0000000000
-0.0350000000 1.0000000000 1.0000000000 1.0000000000
-0.0250000000 1.0000000000 1.0000000000 1.0000000000
-0.0150000000 1.0000000000 1.0000000000 1.0000000000
-0.0050000000 1.0000000000 1.0000000000 1.0000000000
0.0050000000 1.0000000000 1.0000000000 1.0000000000
0.0150000000 0.9999999999 1.0000000000 1.0000000000
0.0250000000 1.0000000000 1.0000000000 1.0000000000
0.0350000000 1.0000000000 1.0000000000 1.0000000000
0.0450000000 1.0000000000 1.0000000000 1.0000000000
0.0550000000 1.0000000001 1.0000000000 1.0000000000
0.0650000000 1.0000000000 1.0000000000 1.0000000000
0.0750000000 1.0000000000 1.0000000000 1.0000000000
0.0850000000 1.0000000000 1.0000000000 1.0000000000
0.0950000000 1.0000000000 1.0000000000 1.0000000000
0.1050000000 1.0000000000 1.0000000000 1.0000000000
0.1150000000 0.9999999999 1.0000000000 1.0000000000
0.1250000000 1.0000000000 1.0000000000 1.0000000000
0.1350000000 1.0000000000 1.0000000000 1.0000000000
0.1450000000 1.0000000000 1.0000000000 1.0000000000
0.1550000000 1.0000000000 1.0000000000 1.0000000000
0.1650000000 1.0000000000 1.0000000000 1.0000000000
0.1750000000 1.0000000001 1.0000000000 1.0000000000
0.1850000000 1.0000000000 1.0000000000 1.0000000000
0.1950000000 0.9999999999 1.0000000000 1.0000000000
0.2050000000 0.9999999999 1.0000000000 1.0000000000
0.2150000000 1.0000000000 1.0000000000 1.0000000000
0.2250000000 1.0000000000 1.0000000000 1.0000000000
0.2350000000 1.0000000000 1.0000000000 1.0000000000
0.2450000000 1.0000000000 1.0000000000 1.0000000000
0.2550000000 0.9999999999 1.0000000000 1.0000000000
0.2650000000 1.0000000000 1.0000000000 1.0000000000
0.2750000000 1.0000000001 1.0000000000 1.0000000000
0.2850000000 1.0000000000 1.0000000000 1.0000000000
0.2950000000 1.0000000000 1.0000000000 1.0000000000
0.3050000000 1.0000000000 1.0000000000 1.0000000000
0.3150000000 1.0000000000 1.0000000000 1.0000000000
0.3250000000 1.0000000000 1.0000000000 1.0000000000
0.3350000000 1.0000000000 1.0000000000 1.0000000000
0.3450000000 1.0000000000 1.0000000000 1.0000000000
0.3550000000 1.0000000000 1.0000000000 1.0000000000
0.3650000000 1.0000000000 1.0000000000 1.0000000000
0.3750000000 1.0000000000 1.0000000000 1.0000000000
0.3850000000 1.0000000000 1.0000000000 1.0000000000
0.3950000000 1.0000000000 1.0000000000 1.0000000000
0.4050000000 1.0000000000 1.0000000000 1.0000000000
0.4150000000 1.0000000000 1.0000000000 1.0000000000
0.4250000000 1.0000000000 1.0000000000 1.0000000000
0.4350000000 1.0000000000 1.0000000000 1.0000000000
0.4450000000 1.0000000000 1.0000000000 1.0000000000
0.4550000000 1.0000000001 1.0000000000 1.0000000000
0.4650000000 1.0000000000 1.0000000000 1.0000000000
0.4750000000 1.0000000000 1.0000000000 1.0000000000
0.4850000000 1.0000000001 1.0000000000 1.0000000000
0.4950000000 1.0000000000 1.0000000000 1.0000000000
0.5050000000 1.0000000000 1.0000000000 1.0000000000
0.5150000000 1.0000000000 0.9999999999 1.0000000000
0.5250000000 1.0000000000 0.9999999998 1.0000000000
0.5350000000 1.0000000000 0.9999999992 1.0000000000
0.5450000000 1.0000000000 0.9999999970 1.0000000000
0.5550000000 1.0000000000 0.9999999885 1.0000000000
0.5650000000 1.0000000000 0.9999999556 1.0000000000
0.5750000000 1.0000000000 0.9999998282 1.0000000000
0.5850000000 1.0000000000 0.9999993330 1.0000000000
0.5950000000 1.0000000002 0.9999973935 1.0000000000
0.6050000000 1.0000000007 0.9999897061 1.0000000000
0.6150000000 1.0000000026 0.9999586767 1.0000000000
0.6250000000 1.0000000098 0.9998300113 1.0000000000
0.6350000000 1.0000000368 0.9992760591 1.0000000000
0.6450000000 1.0000001381 0.9967728026 1.0000000000
0.6550000000 1.0000005171 0.9848097988 1.0000000000
0.6650000000 1.0000019241 0.9243555092 1.0000000000
0.6750000000 1.0000070834 0.6054786671 1.0000000000
0.6850000000 1.0000255899 0.5272046576 1.0000000000
0.6950000000 1.0000892949 0.5073686434 1.0000000000
0.7050000000 1.0002908250 0.5020739640 1.0000000000
0.7150000000 1.0008061372 0.5005986151 1.0000000000
0.7250000000 1.0012145106 0.5001754219 1.0000000000
0.7350000000 0.9932488911 0.5000518681 1.0000000000
0.7450000000 0.9057930942 0.5000154205 1.0000000000
0.7550000000 0.5783874721 0.5000046020 0.5000000000
0.7650000000 0.5157683132 0.5000013777 0.5000000000
0.7750000000 0.5033636174 0.5000004137 0.5000000000
0.7850000000 0.5007612200 0.5000001246 0.5000000000
0.7950000000 0.5001811711 0.5000000377 0.5000000000
0.8050000000 0.5000447956 0.5000000114 0.5000000000
0.8150000000 0.5000113740 0.5000000035 0.5000000000
0.8250000000 0.5000029388 0.5000000011 0.5000000000
0.8350000000 0.5000007677 0.5000000003 0.5000000000
0.8450000000 0.5000002019 0.5000000001 0.5000000000
0.8550000000 0.5000000533 0.5000000000 0.5000000000
0.8650000000 0.5000000141 0.5000000000 0.5000000000
0.8750000000 0.5000000037 0.5000000000 0.5000000000
0.8850000000 0.5000000010 0.5000000000 0.5000000000
0.8950000000 0.5000000003 0.5000000000 0.5000000000
0.9050000000 0.5000000001 0.5000000000 0.5000000000
0.9150000000 0.5000000000 0.5000000000 0.5000000000
0.9250000000 0.5000000000 0.5000000000 0.5000000000
0.9350000000 0.5000000000 0.5000000000 0.5000000000
0.9450000000 0.5000000000 0.5000000000 0.5000000000
0.9550000000 0.5000000000 0.5000000000 0.5000000000
0.9650000000 0.5000000000 0.5000000000 0.5000000000
0.9750000000 0.5000000000 0.5000000000 0.5000000000
0.9850000000 0.5000000000 0.5000000000 0.5000000000
0.9950000000 0.5000000000 0.5000000000 0.5000000000


==> test7_convStep3_iniData.txt <==
xcoorIni solIni
-0.9950000000 1.0000000000
-0.9850000000 1.0000000000
-0.9750000000 1.0000000000
-0.9650000000 1.0000000000
-0.9550000000 1.0000000000
-0.9450000000 1.0000000000
-0.9350000000 1.0000000000
-0.9250000000 1.0000000000
-0.9150000000 1.0000000000
-0.9050000000 1.0000000000
-0.8950000000 1.0000000000
-0.8850000000 1.0000000000
-0.8750000000 1.0000000000
-0.8650000000 1.0000000000
-0.8550000000 1.0000000000
-0.8450000000 1.0000000000
-0.8350000000 1.0000000000
-0.8250000000 1.0000000000
-0.8150000000 1.0000000000
-0.8050000000 1.0000000000
-0.7950000000 1.0000000000
-0.7850000000 1.0000000000
-0.7750000000 1.0000000000
-0.7650000000 1.0000000000
-0.7550000000 1.0000000000
-0.7450000000 1.0000000000
-0.7350000000 1.0000000000
-0.7250000000 1.0000000000
-0.7150000000 1.0000000000
-0.7050000000 1.0000000000
-0.6950000000 1.0000000000
-0.6850000000 1.0000000000
-0.6750000000 1.0000000000
-0.6650000000 1.0000000000
-0.6550000000 1.0000000000
-0.6450000000 1.0000000000
-0.6350000000 1.0000000000
-0.6250000000 1.0000000000
-0.6150000000 1.0000000000
-0.6050000000 1.0000000000
-0.5950000000 1.0000000000
-0.5850000000 1.0000000000
-0.5750000000 1.0000000000
-0.5650000000 1.0000000000
-0.5550000000 1.0000000000
-0.5450000000 1.0000000000
-0.5350000000 1.0000000000
-0.5250000000 1.0000000000
-0.5150000000 1.0000000000
-0.5050000000 1.0000000000
-0.4950000000 1.0000000000
-0.4850000000 1.0000000000
-0.4750000000 1.0000000000
-0.4650000000 1.0000000000
-0.4550000000 1.0000000000
-0.4450000000 1.0000000000
-0.4350000000 1.0000000000
-0.4250000000 1.0000000000
-0.4150000000 1.0000000000
-0.4050000000 1.0000000000
-0.3950000000 1.0000000000
-0.3850000000 1.0000000000
-0.3750000000 1.0000000000
-0.3650000000 1.0000000000
-0.3550000000 1.0000000000
-0.3450000000 1.0000000000
-0.3350000000 1.0000000000
-0.3250000000 1.0000000000
-0.3150000000 1.0000000000
-0.3050000000 1.0000000000
-0.2950000000 1.0000000000
-0.2850000000 1.0000000000
-0.2750000000 1.0000000000
-0.2650000000 1.0000000000
-0.2550000000 1.0000000000
-0.2450000000 1.0000000000
-0.2350000000 1.0000000000
-0.2250000000 1.0000000000
-0.2150000000 0.9999999997
-0.2050000000 0.9999999983
-0.1950000000 0.9999999913
-0.1850000000 0.9999999582
-0.1750000000 0.9999998142
-0.1650000000 0.9999992356
-0.1550000000 0.9999970878
-0.1450000000 0.9999897255
-0.1350000000 0.9999664168
-0.1250000000 0.9998982620
-0.1150000000 0.9997142059
-0.1050000000 0.9992551333
-0.0950000000 0.9981976073
-0.0850000000 0.9959476146
-0.0750000000 0.9915262866
-0.0650000000 0.9835019862
-0.0550000000 0.9700512674
-0.0450000000 0.9492270531
-0.0350000000 0.9194502985
-0.0250000000 0.8801249695
-0.0150000000 0.8321566899
-0.0050000000 0.7781157290
0.0050000000 0.7218842710
0.0150000000 0.6678433101
0.0250000000 0.6198750305
0.0350000000 0.5805497015
0.0450000000 0.5507729469
0.0550000000 0.5299487326
0.0650000000 0.5164980138
0.0750000000 0.5084737134
0.0850000000 0.5040523854
0.0950000000 0.5018023927
0.1050000000 0.5007448667
0.1150000000 0.5002857941
0.1250000000 0.5001017380
0.1350000000 0.5000335832
0.1450000000 0.5000102745
0.1550000000 0.5000029122
0.1650000000 0.5000007644
0.1750000000 0.5000001858
0.1850000000 0.5000000418
0.1950000000 0.5000000087
0.2050000000 0.5000000017
0.2150000000 0.5000000003
0.2250000000 0.5000000000
0.2350000000 0.5000000000
0.2450000000 0.5000000000
0.2550000000 0.5000000000
0.2650000000 0.5000000000
0.2750000000 0.5000000000
0.2850000000 0.5000000000
0.2950000000 0.5000000000
0.3050000000 0.5000000000
0.3150000000 0.5000000000
0.3250000000 0.5000000000
0.3350000000 0.5000000000
0.3450000000 0.5000000000
0.3550000000 0.5000000000
0.3650000000 0.5000000000
0.3750000000 0.5000000000
0.3850000000 0.5000000000
0.3950000000 0.5000000000
0.4050000000 0.5000000000
0.4150000000 0.5000000000
0.4250000000 0.5000000000
0.4350000000 0.5000000000
0.4450000000 0.5000000000
0.4550000000 0.5000000000
0.4650000000 0.5000000000
0.4750000000 0.5000000000
0.4850000000 0.5000000000
0.4950000000 0.5000000000
0.5050000000 0.5000000000
0.5150000000 0.5000000000
0.5250000000 0.5000000000
0.5350000000 0.5000000000
0.5450000000 0.5000000000
0.5550000000 0.5000000000
0.5650000000 0.5000000000
0.5750000000 0.5000000000
0.5850000000 0.5000000000
0.5950000000 0.5000000000
0.6050000000 0.5000000000
0.6150000000 0.5000000000
0.6250000000 0.5000000000
0.6350000000 0.5000000000
0.6450000000 0.5000000000
0.6550000000 0.5000000000
0.6650000000 0.5000000000
0.6750000000 0.5000000000
0.6850000000 0.5000000000
0.6950000000 0.5000000000
0.7050000000 0.5000000000
0.7150000000 0.5000000000
0.7250000000 0.5000000000
0.7350000000 0.5000000000
0.7450000000 0.5000000000
0.7550000000 0.5000000000
0.7650000000 0.5000000000
0.7750000000 0.5000000000
0.7850000000 0.5000000000
0.7950000000 0.5000000000
0.8050000000 0.5000000000
0.8150000000 0.5000000000
0.8250000000 0.5000000000
0.8350000000 0.5000000000
0.8450000000 0.5000000000
0.8550000000 0.5000000000
0.8650000000 0.5000000000
0.8750000000 0.5000000000
0.8850000000 0.5000000000
0.8950000000 0.5000000000
0.9050000000 0.5000000000
0.9150000000 0.5000000000
0.9250000000 0.5000000000
0.9350000000 0.5000000000
0.9450000000 0.5000000000
0.9550000000 0.5000000000
0.9650000000 0.5000000000
0.9750000000 0.5000000000
0.9850000000 0.5000000000
0.9950000000 0.5000000000


==> test8_convStep3_CFL100_tFin1.txt <==
xcoor solSLc solSL solExa
-4.9750000000 1.0000000000 1.0000000000 1.0000000000
-4.9250000000 1.0000000000 1.0000000000 1.0000000000
-4.8750000000 1.0000000000 1.0000000000 1.0000000000
-4.8250000000 1.0000000000 1.0000000000 1.0000000000
-4.7750000000 1.0000000000 1.0000000000 1.0000000000
-4.7250000000 1.0000000000 1.0000000000 1.0000000000
-4.6750000000 1.0000000000 1.0000000000 1.0000000000
-4.6250000000 1.0000000000 1.0000000000 1.0000000000
-4.5750000000 1.0000000000 1.0000000000 1.0000000000
-4.5250000000 1.0000000000 1.0000000000 1.0000000000
-4.4750000000 1.0000000000 1.0000000000 1.0000000000
-4.4250000000 1.0000000000 1.0000000000 1.0000000000
-4.3750000000 1.0000000000 1.0000000000 1.0000000000
-4.3250000000 1.0000000000 1.0000000000 1.0000000000
-4.2750000000 1.0000000000 1.0000000000 1.0000000000
-4.2250000000 1.0000000000 1.0000000000 1.0000000000
-4.1750000000 1.0000000000 1.0000000000 1.0000000000
-4.1250000000 1.0000000000 1.0000000000 1.0000000000
-4.0750000000 1.0000000000 1.0000000000 1.0000000000
-4.0250000000 1.0000000000 1.0000000000 1.0000000000
-3.9750000000 1.0000000000 1.0000000000 1.0000000000
-3.9250000000 1.0000000000 1.0000000000 1.0000000000
-3.8750000000 1.0000000000 1.0000000000 1.0000000000
-3.8250000000 1.0000000000 1.0000000000 1.0000000000
-3.7750000000 1.0000000000 1.0000000000 1.0000000000
-3.7250000000 1.0000000000 1.0000000000 1.0000000000
-3.6750000000 1.0000000000 1.0000000000 1.0000000000
-3.6250000000 1.0000000000 1.0000000000 1.0000000000
-3.5750000000 1.0000000000 1.0000000000 1.0000000000
-3.5250000000 1.0000000000 1.0000000000 1.0000000000
-3.4750000000 1.0000000000 1.0000000000 1.0000000000
-3.4250000000 1.0000000000 1.0000000000 1.0000000000
-3.3750000000 1.0000000000 1.0000000000 1.0000000000
-3.3250000000 1.0000000000 1.0000000000 1.0000000000
-3.2750000000 1.0000000000 1.0000000000 1.0000000000
-3.2250000000 1.0000000000 1.0000000000 1.0000000000
-3.1750000000 1.0000000000 1.0000000000 1.0000000000
-3.1250000000 1.0000000000 1.0000000000 1.0000000000
-3.0750000000 1.0000000000 1.0000000000 1.0000000000
-3.0250000000 1.0000000000 1.0000000000 1.0000000000
-2.9750000000 1.0000000000 1.0000000000 1.0000000000
-2.9250000000 1.0000000000 1.0000000000 1.0000000000
-2.8750000000 1.0000000000 1.0000000000 1.0000000000
-2.8250000000 1.0000000000 1.0000000000 1.0000000000
-2.7750000000 1.0000000000 1.0000000000 1.0000000000
-2.7250000000 1.0000000000 1.0000000000 1.0000000000
-2.6750000000 1.0000000000 1.0000000000 1.0000000000
-2.6250000000 1.0000000000 1.0000000000 1.0000000000
-2.5750000000 1.0000000000 1.0000000000 1.0000000000
-2.5250000000 1.0000000000 1.0000000000 1.0000000000
-2.4750000000 1.0000000001 1.0000000001 1.0000000001
-2.4250000000 1.0000000001 1.0000000001 1.0000000001
-2.3750000000 1.0000000002 1.0000000002 1.0000000002
-2.3250000000 1.0000000005 1.0000000005 1.0000000005
-2.2750000000 1.0000000009 1.0000000009 1.0000000009
-2.2250000000 1.0000000016 1.0000000016 1.0000000016
-2.1750000000 1.0000000031 1.0000000031 1.0000000031
-2.1250000000 1.0000000056 1.0000000056 1.0000000056
-2.0750000000 1.0000000103 1.0000000103 1.0000000103
-2.0250000000 1.0000000185 1.0000000185 1.0000000185
-1.9750000000 1.0000000331 1.0000000331 1.0000000331
-1.9250000000 1.0000000585 1.0000000585 1.0000000585
-1.8750000000 1.0000001024 1.0000001024 1.0000001024
-1.8250000000 1.0000001775 1.0000001775 1.0000001775
-1.7750000000 1.0000003046 1.0000003046 1.0000003046
-1.7250000000 1.0000005174 1.0000005174 1.0000005174
-1.6750000000 1.0000008703 1.0000008703 1.0000008703
-1.6250000000 1.0000014493 1.0000014493 1.0000014493
-1.5750000000 1.0000023895 1.0000023895 1.0000023895
-1.5250000000 1.0000039004 1.0000039004 1.0000039004
-1.4750000000 1.0000063032 1.0000063032 1.0000063032
-1.4250000000 1.0000100848 1.0000100848 1.0000100848
-1.3750000000 1.0000159743 1.0000159743 1.0000159743
-1.3250000000 1.0000250510 1.0000250508 1.0000250510
-1.2750000000 1.0000388928 1.0000388925 1.0000388928
-1.2250000000 1.0000597791 1.0000597784 1.0000597791
-1.1750000000 1.0000909613 1.0000909598 1.0000909613
-1.1250000000 1.0001370184 1.0001370152 1.0001370183
-1.0750000000 1.0002043147 1.0002043081 1.0002043145
-1.0250000000 1.0003015768 1.0003015633 1.0003015764
-0.9750000000 1.0004406016 1.0004405746 1.0004406007
-0.9250000000 1.0006371019 1.0006370491 1.0006371002
-0.8750000000 1.0009116803 1.0009115782 1.0009116776
-0.8250000000 1.0012909020 1.0012907073 1.0012908991
-0.7750000000 1.0018084094 1.0018080418 1.0018084101
-0.7250000000 1.0025059828 1.0025052936 1.0025059999
-0.6750000000 1.0034344126 1.0034331253 1.0034344799
-0.6250000000 1.0046540103 1.0046516106 1.0046542064
-0.5750000000 1.0062345624 1.0062300938 1.0062350524
-0.5250000000 1.0082545380 1.0082462363 1.0082556372
-0.4750000000 1.0107994185 1.0107840758 1.0108016707
-0.4250000000 1.0139591225 1.0139310373 1.0139633633
-0.3750000000 1.0178246622 1.0177739985 1.0178319917
-0.3250000000 1.0224843329 1.0223947341 1.0224958649
-0.2750000000 1.0280198722 1.0279088593 1.0280360768
-0.2250000000 1.0345030381 1.0344410920 1.0345224990
-0.1750000000 1.0419929323 1.0419751665 1.0420104557
-0.1250000000 1.0505341204 1.0505344287 1.0505384114
-0.0750000000 1.0601197587 1.0601197587 1.0601268339
-0.0250000000 1.0707476087 1.0707120886 1.0707782097
0.0250000000 1.0824330851 1.0822773321 1.0824780362
0.0750000000 1.0951597964 1.0951298808 1.0951965197
0.1250000000 1.1088894092 1.1088894092 1.1088906821
0.1750000000 1.1234759630 1.1234683140 1.1235065991
0.2250000000 1.1389279781 1.1388008351 1.1389815530
0.2750000000 1.1552172707 1.1552113135 1.1552459460
0.3250000000 1.1722208427 1.1722208427 1.1722248858
0.3750000000 1.1897952812 1.1897551267 1.1898394006
0.4250000000 1.2079768183 1.2079623450 1.2080072778
0.4750000000 1.2266444240 1.2266444240 1.2266435386
0.5250000000 1.2456353149 1.2456310599 1.2456605660
0.5750000000 1.2649500934 1.2649416684 1.2649679049
0.6250000000 1.2844777045 1.2844777045 1.2844717405
0.6750000000 1.3040763063 1.3041217915 1.3040740491
0.7250000000 1.3236628961 1.3236628961 1.3236713935
0.7750000000 1.3431752688 1.3431757243 1.3431533098
0.8250000000 1.3624363525 1.3624450283 1.3624001982
0.8750000000 1.3812806227 1.3812806227 1.3812805813
0.9250000000 1.3996849206 1.3996915988 1.3996475279
0.9750000000 1.4174042848 1.4174945604 1.4173339415
1.0250000000 1.4341724035 1.4341691103 1.4341462643
1.0750000000 1.4498751420 1.4498751421 1.4498559231
1.1250000000 1.4642670044 1.4644075551 1.4641874828
1.1750000000 1.4768857758 1.4770586847 1.4768018980
1.2250000000 1.4873222932 1.4873597158 1.4872723115
1.2750000000 1.4950611531 1.4950623811 1.4950483011
1.3250000000 1.4994021272 1.4994021272 1.4994019792
1.3750000000 1.4993410604 1.4993461504 1.4993456353
1.4250000000 1.4934381352 1.4935497411 1.4935067969
1.4750000000 1.4797143192 1.4803529672 1.4799515444
1.5250000000 1.4557058287 1.4560994406 1.4560063143
1.5750000000 1.4179300437 1.4190657109 1.4184283653
1.6250000000 1.3648424530 1.3656037208 1.3652181975
1.6750000000 1.3005188453 1.3003874395 1.3005125314
1.7250000000 1.2364443320 1.2359919924 1.2361077099
1.7750000000 1.1820199089 1.1815103363 1.1816565055
1.8250000000 1.1394079958 1.1386472235 1.1391053200
1.8750000000 1.1067549534 1.1065937322 1.1066050867
1.9250000000 1.0819552667 1.0815022538 1.0818094378
1.9750000000 1.0628588262 1.0627866883 1.0628040798
2.0250000000 1.0482060106 1.0481427993 1.0481671074
2.0750000000 1.0368967858 1.0367376415 1.0368577375
2.1250000000 1.0281336925 1.0278924125 1.0281073681
2.1750000000 1.0213543440 1.0212637328 1.0213397098
2.2250000000 1.0161228894 1.0160827934 1.0161159668
2.2750000000 1.0121002086 1.0120839984 1.0120975620
2.3250000000 1.0090211156 1.0090155187 1.0090205159
2.3750000000 1.0066772844 1.0066760015 1.0066774981
2.4250000000 1.0049045310 1.0049047524 1.0049049621
2.4750000000 1.0035732909 1.0035738688 1.0035736957
2.5250000000 1.0025813993 1.0025819302 1.0025817056
2.5750000000 1.0018485256 1.0018489108 1.0018487328
2.6250000000 1.0013118037 1.0013120530 1.0013119340
2.6750000000 1.0009223475 1.0009224977 1.0009224252
2.7250000000 1.0006424344 1.0006425203 1.0006424788
2.7750000000 1.0004432127 1.0004432598 1.0004432371
2.8250000000 1.0003028292 1.0003028542 1.0003028422
2.8750000000 1.0002049031 1.0002049160 1.0002049099
2.9250000000 1.0001372892 1.0001372956 1.0001372926
2.9750000000 1.0000910834 1.0000910865 1.0000910851
3.0250000000 1.0000598330 1.0000598345 1.0000598338
3.0750000000 1.0000389161 1.0000389168 1.0000389165
3.1250000000 1.0000250609 1.0000250612 1.0000250610
3.1750000000 1.0000159784 1.0000159786 1.0000159785
3.2250000000 1.0000100865 1.0000100865 1.0000100865
3.2750000000 1.0000063039 1.0000063039 1.0000063039
3.3250000000 1.0000039007 1.0000039007 1.0000039007
3.3750000000 1.0000023896 1.0000023896 1.0000023896
3.4250000000 1.0000014494 1.0000014494 1.0000014494
3.4750000000 1.0000008703 1.0000008703 1.0000008703
3.5250000000 1.0000005174 1.0000005174 1.0000005174
3.5750000000 1.0000003046 1.0000003046 1.0000003046
3.6250000000 1.0000001775 1.0000001775 1.0000001775
3.6750000000 1.0000001024 1.0000001024 1.0000001024
3.7250000000 1.0000000585 1.0000000585 1.0000000585
3.7750000000 1.0000000331 1.0000000331 1.0000000331
3.8250000000 1.0000000185 1.0000000185 1.0000000185
3.8750000000 1.0000000103 1.0000000103 1.0000000103
3.9250000000 1.0000000056 1.0000000056 1.0000000056
3.9750000000 1.0000000031 1.0000000031 1.0000000031
4.0250000000 1.0000000016 1.0000000016 1.0000000016
4.0750000000 1.0000000009 1.0000000009 1.0000000009
4.1250000000 1.0000000005 1.0000000005 1.0000000005
4.1750000000 1.0000000002 1.0000000002 1.0000000002
4.2250000000 1.0000000001 1.0000000001 1.0000000001
4.2750000000 1.0000000001 1.0000000001 1.0000000001
4.3250000000 1.0000000000 1.0000000000 1.0000000000
4.3750000000 1.0000000000 1.0000000000 1.0000000000
4.4250000000 1.0000000000 1.0000000000 1.0000000000
4.4750000000 1.0000000000 1.0000000000 1.0000000000
4.5250000000 1.0000000000 1.0000000000 1.0000000000
4.5750000000 1.0000000000 1.0000000000 1.0000000000
4.6250000000 1.0000000000 1.0000000000 1.0000000000
4.6750000000 1.0000000000 1.0000000000 1.0000000000
4.7250000000 1.0000000000 1.0000000000 1.0000000000
4.7750000000 1.0000000000 1.0000000000 1.0000000000
4.8250000000 1.0000000000 1.0000000000 1.0000000000
4.8750000000 1.0000000000 1.0000000000 1.0000000000
4.9250000000 1.0000000000 1.0000000000 1.0000000000
4.9750000000 1.0000000000 1.0000000000 1.0000000000


==> test8_convStep3_CFL100_tFin2.txt <==
xcoor solSLc solSL solExa
-4.9750000000 1.0000000572 1.0000000564 1.0000000000
-4.9250000000 1.0000000356 1.0000000351 1.0000000000
-4.8750000000 1.0000000220 1.0000000218 1.0000000000
-4.8250000000 1.0000000136 1.0000000135 1.0000000000
-4.7750000000 1.0000000084 1.0000000083 1.0000000000
-4.7250000000 1.0000000052 1.0000000051 1.0000000000
-4.6750000000 1.0000000032 1.0000000031 1.0000000000
-4.6250000000 1.0000000020 1.0000000019 1.0000000000
-4.5750000000 1.0000000012 1.0000000012 1.0000000000
-4.5250000000 1.0000000007 1.0000000007 1.0000000000
-4.4750000000 1.0000000005 1.0000000004 1.0000000000
-4.4250000000 1.0000000003 1.0000000003 1.0000000000
-4.3750000000 1.0000000002 1.0000000002 1.0000000000
-4.3250000000 1.0000000001 1.0000000001 1.0000000000
-4.2750000000 1.0000000001 1.0000000001 1.0000000000
-4.2250000000 1.0000000000 1.0000000000 1.0000000000
-4.1750000000 1.0000000000 1.0000000000 1.0000000000
-4.1250000000 1.0000000000 1.0000000000 1.0000000000
-4.0750000000 1.0000000000 1.0000000000 1.0000000000
-4.0250000000 1.0000000000 1.0000000000 1.0000000000
-3.9750000000 1.0000000000 1.0000000000 1.0000000000
-3.9250000000 1.0000000000 1.0000000000 1.0000000000
-3.8750000000 1.0000000000 1.0000000000 1.0000000000
-3.8250000000 1.0000000000 1.0000000000 1.0000000000
-3.7750000000 1.0000000000 1.0000000000 1.0000000000
-3.7250000000 1.0000000000 1.0000000000 1.0000000000
-3.6750000000 1.0000000000 1.0000000000 1.0000000000
-3.6250000000 1.0000000000 1.0000000000 1.0000000000
-3.5750000000 1.0000000000 1.0000000000 1.0000000000
-3.5250000000 1.0000000000 1.0000000000 1.0000000000
-3.4750000000 1.0000000000 1.0000000000 1.0000000000
-3.4250000000 1.0000000000 1.0000000000 1.0000000000
-3.3750000000 1.0000000000 1.0000000000 1.0000000001
-3.3250000000 1.0000000000 1.0000000000 1.0000000001
-3.2750000000 1.0000000000 1.0000000000 1.0000000002
-3.2250000000 1.0000000000 1.0000000000 1.0000000005
-3.1750000000 1.0000000000 1.0000000000 1.0000000009
-3.1250000000 1.0000000000 1.0000000000 1.0000000016
-3.0750000000 1.0000000000 1.0000000000 1.0000000031
-3.0250000000 1.0000000000 1.0000000000 1.0000000056
-2.9750000000 1.0000000000 1.0000000000 1.0000000103
-2.9250000000 1.0000000000 1.0000000000 1.0000000185
-2.8750000000 1.0000000000 1.0000000000 1.0000000331
-2.8250000000 1.0000000000 1.0000000000 1.0000000585
-2.7750000000 1.0000000000 1.0000000000 1.0000001024
-2.7250000000 1.0000000000 1.0000000000 1.0000001775
-2.6750000000 1.0000000000 1.0000000000 1.0000003046
-2.6250000000 1.0000000000 1.0000000000 1.0000005174
-2.5750000000 1.0000000000 1.0000000000 1.0000008703
-2.5250000000 1.0000000000 1.0000000000 1.0000014493
-2.4750000000 1.0000000000 1.0000000000 1.0000023896
-2.4250000000 1.0000000000 1.0000000000 1.0000039005
-2.3750000000 1.0000000000 1.0000000000 1.0000063036
-2.3250000000 1.0000000000 1.0000000000 1.0000100856
-2.2750000000 1.0000000000 1.0000000000 1.0000159764
-2.2250000000 1.0000000000 1.0000000000 1.0000250560
-2.1750000000 1.0000000000 1.0000000000 1.0000389046
-2.1250000000 1.0000000000 1.0000000000 1.0000598064
-2.0750000000 1.0000000000 1.0000000000 1.0000910231
-2.0250000000 1.0000000000 1.0000000000 1.0001371552
-1.9750000000 1.0000000000 1.0000000000 1.0002046116
-1.9250000000 1.0000000000 1.0000000001 1.0003022074
-1.8750000000 1.0000000000 1.0000000001 1.0004419132
-1.8250000000 1.0000000000 1.0000000001 1.0006397730
-1.7750000000 1.0000000000 1.0000000002 1.0009170054
-1.7250000000 1.0000000001 1.0000000004 1.0013012926
-1.6750000000 1.0000000001 1.0000000007 1.0018282479
-1.6250000000 1.0000000002 1.0000000011 1.0025430346
-1.5750000000 1.0000000003 1.0000000018 1.0035020836
-1.5250000000 1.0000000004 1.0000000029 1.0047748287
-1.4750000000 1.0000000007 1.0000000048 1.0064453446
-1.4250000000 1.0000000012 1.0000000078 1.0086137357
-1.3750000000 1.0000000019 1.0000000128 1.0113970904
-1.3250000000 1.0000000031 1.0000000209 1.0149297833
-1.2750000000 1.0000000050 1.0000000343 1.0193628852
-1.2250000000 1.0000000081 1.0000000561 1.0248624367
-1.1750000000 1.0000000132 1.0000000919 1.0316063515
-1.1250000000 1.0000000213 1.0000001504 1.0397797544
-1.0750000000 1.0000000344 1.0000002461 1.0495686263
-1.0250000000 1.0000000552 1.0000004026 1.0611517267
-0.9750000000 1.0000000885 1.0000006583 1.0746908876
-0.9250000000 1.0000001413 1.0000010760 1.0903199258
-0.8750000000 1.0000002248 1.0000017581 1.1081325834
-0.8250000000 1.0000003563 1.0000028714 1.1281700757
-0.7750000000 1.0000005622 1.0000046880 1.1504089772
-0.7250000000 1.0000008831 1.0000076509 1.1747503001
-0.6750000000 1.0000013803 1.0000124822 1.2010106915
-0.6250000000 1.0000021465 1.0000203580 1.2289166809
-0.5750000000 1.0000033200 1.0000331939 1.2581028370
-0.5250000000 1.0000051059 1.0000541106 1.2881145368
-0.4750000000 1.0000078060 1.0000881927 1.3184158072
-0.4250000000 1.0000118602 1.0001437257 1.3484023877
-0.3750000000 1.0000179044 1.0002342150 1.3774198010
-0.3250000000 1.0000268489 1.0003816823 1.4047858243
-0.2750000000 1.0000399848 1.0006220493 1.4298163818
-0.2250000000 1.0000591240 1.0010139356 1.4518535389
-0.1750000000 1.0000867829 1.0016530448 1.4702940317
-0.1250000000 1.0001264179 1.0026956958 1.4846166172
-0.0750000000 1.0001827211 1.0043973346 1.4944065223
-0.0250000000 1.0002619830 1.0071755865 1.4993753905
0.0250000000 1.0003725278 1.0117135239 1.4993753905
0.0750000000 1.0005252162 1.0191288578 1.4944065223
0.1250000000 1.0007340059 1.0312512111 1.4846166172
0.1750000000 1.0010165441 1.0510766297 1.4702940317
0.2250000000 1.0013947493 1.0835127680 1.4518535389
0.2750000000 1.0018953219 1.1366008404 1.4298163818
0.3250000000 1.0025501020 1.2235196226 1.4047858243
0.3750000000 1.0033961797 1.2651218543 1.3774198010
0.4250000000 1.0044756598 1.2786495993 1.3484023877
0.4750000000 1.0058349998 1.2747391473 1.3184158072
0.5250000000 1.0075238800 1.2599095303 1.2881145368
0.5750000000 1.0095936247 1.2380286616 1.2581028370
0.6250000000 1.0120952645 1.2111292491 1.2289166809
0.6750000000 1.0150773738 1.1797829787 1.2010106915
0.7250000000 1.0185838073 1.1431297800 1.1747503001
0.7750000000 1.0226513457 1.0985714513 1.1504089772
0.8250000000 1.0273070335 1.0735817041 1.1281700757
0.8750000000 1.0325671058 1.0607650089 1.1081325834
0.9250000000 1.0384444367 1.0556174955 1.0903199258
0.9750000000 1.0449425425 1.0554059814 1.0746908876
1.0250000000 1.0520520799 1.0584257270 1.0611517267
1.0750000000 1.0597501876 1.0636274548 1.0495686263
1.1250000000 1.0680247104 1.0703804499 1.0397797544
1.1750000000 1.0768515623 1.0782828468 1.0316063515
1.2250000000 1.0861901110 1.0870547617 1.0248624367
1.2750000000 1.0960223177 1.0965453624 1.0193628852
1.3250000000 1.1063100452 1.1066224292 1.0149297833
1.3750000000 1.1170181169 1.1171979363 1.0113970904
1.4250000000 1.1281230250 1.1282229542 1.0086137357
1.4750000000 1.1395792627 1.1396242840 1.0064453446
1.5250000000 1.1513707038 1.1513888230 1.0047748287
1.5750000000 1.1634518886 1.1634476354 1.0035020836
1.6250000000 1.1758084789 1.1757930736 1.0025430346
1.6750000000 1.1883982148 1.1883678060 1.0018282479
1.7250000000 1.2012072162 1.2011631983 1.0013012926
1.7750000000 1.2141967383 1.2141281069 1.0009170054
1.8250000000 1.2273525760 1.2272537672 1.0006397730
1.8750000000 1.2406393952 1.2404857067 1.0004419132
1.9250000000 1.2540413461 1.2537999583 1.0003022074
1.9750000000 1.2675260928 1.2671366587 1.0002046116
2.0250000000 1.2810752645 1.2804417608 1.0001371552
2.0750000000 1.2946571923 1.2936212430 1.0000910231
2.1250000000 1.3082502070 1.3065528248 1.0000598064
2.1750000000 1.3218207738 1.3190353694 1.0000389046
2.2250000000 1.3353427849 1.3307730073 1.0000250560
2.2750000000 1.3487751855 1.3412702353 1.0000159764
2.3250000000 1.3620845882 1.3497682279 1.0000100856
2.3750000000 1.3752137119 1.3444584862 1.0000063036
2.4250000000 1.3881119382 1.3308717605 1.0000039005
2.4750000000 1.4006908837 1.3128781312 1.0000023896
2.5250000000 1.4128583235 1.2934845842 1.0000014493
2.5750000000 1.4244588041 1.2754239487 1.0000008703
2.6250000000 1.4353037508 1.2616878166 1.0000005174
2.6750000000 1.4450801397 1.2561410907 1.0000003046
2.7250000000 1.4533704866 1.2643750407 1.0000001775
2.7750000000 1.4594847741 1.2950141079 1.0000001024
2.8250000000 1.4624310142 1.2813674612 1.0000000585
2.8750000000 1.4606198006 1.2487690655 1.0000000331
2.9250000000 1.4515955931 1.2250635369 1.0000000185
2.9750000000 1.4315518178 1.2042927420 1.0000000103
3.0250000000 1.3945380340 1.1750654253 1.0000000056
3.0750000000 1.3313388877 1.1423067842 1.0000000031
3.1250000000 1.2215706464 1.1061299656 1.0000000016
3.1750000000 1.1483665867 1.0779211196 1.0000000009
3.2250000000 1.0998797450 1.0568809063 1.0000000005
3.2750000000 1.0676941209 1.0414570690 1.0000000002
3.3250000000 1.0462195008 1.0301930417 1.0000000001
3.3750000000 1.0317851427 1.0219859124 1.0000000001
3.4250000000 1.0220038363 1.0160199105 1.0000000000
3.4750000000 1.0153203076 1.0116687449 1.0000000000
3.5250000000 1.0107165805 1.0084894255 1.0000000000
3.5750000000 1.0075219885 1.0061640924 1.0000000000
3.6250000000 1.0052910673 1.0044633559 1.0000000000
3.6750000000 1.0037251406 1.0032206795 1.0000000000
3.7250000000 1.0026218984 1.0023144709 1.0000000000
3.7750000000 1.0018428643 1.0016555177 1.0000000000
3.8250000000 1.0012922887 1.0011781190 1.0000000000
3.8750000000 1.0009033497 1.0008337723 1.0000000000
3.9250000000 1.0006290430 1.0005866395 1.0000000000
3.9750000000 1.0004360981 1.0004102545 1.0000000000
4.0250000000 1.0003008624 1.0002851109 1.0000000000
4.0750000000 1.0002064789 1.0001968780 1.0000000000
4.1250000000 1.0001409257 1.0001350736 1.0000000000
4.1750000000 1.0000956376 1.0000920704 1.0000000000
4.2250000000 1.0000645264 1.0000623519 1.0000000000
4.2750000000 1.0000432800 1.0000419545 1.0000000000
4.3250000000 1.0000288585 1.0000280505 1.0000000000
4.3750000000 1.0000191297 1.0000186371 1.0000000000
4.4250000000 1.0000126073 1.0000123070 1.0000000000
4.4750000000 1.0000082615 1.0000080784 1.0000000000
4.5250000000 1.0000053836 1.0000052720 1.0000000000
4.5750000000 1.0000034893 1.0000034213 1.0000000000
4.6250000000 1.0000022497 1.0000022083 1.0000000000
4.6750000000 1.0000014432 1.0000014180 1.0000000000
4.7250000000 1.0000009214 1.0000009060 1.0000000000
4.7750000000 1.0000005856 1.0000005762 1.0000000000
4.8250000000 1.0000003705 1.0000003648 1.0000000000
4.8750000000 1.0000002335 1.0000002300 1.0000000000
4.9250000000 1.0000001466 1.0000001445 1.0000000000
4.9750000000 1.0000000917 1.0000000904 1.0000000000


==> test8_convStep5_refSol_CFL100_tFin2.txt <==
xcoorRef solRef
-4.9937500000 1.0000000345
-4.9812500000 1.0000000302
-4.9687500000 1.0000000264
-4.9562500000 1.0000000231
-4.9437500000 1.0000000202
-4.9312500000 1.0000000176
-4.9187500000 1.0000000154
-4.9062500000 1.0000000134
-4.8937500000 1.0000000117
-4.8812500000 1.0000000102
-4.8687500000 1.0000000089
-4.8562500000 1.0000000077
-4.8437500000 1.0000000067
-4.8312500000 1.0000000059
-4.8187500000 1.0000000051
-4.8062500000 1.0000000044
-4.7937500000 1.0000000038
-4.7812500000 1.0000000033
-4.7687500000 1.0000000029
-4.7562500000 1.0000000025
-4.7437500000 1.0000000022
-4.7312500000 1.0000000019
-4.7187500000 1.0000000016
-4.7062500000 1.0000000014
-4.6937500000 1.0000000012
-4.6812500000 1.0000000011
-4.6687500000 1.0000000009
-4.6562500000 1.0000000008
-4.6437500000 1.0000000007
-4.6312500000 1.0000000006
-4.6187500000 1.0000000005
-4.6062500000 1.0000000004
-4.5937500000 1.0000000004
-4.5812500000 1.0000000003
-4.5687500000 1.0000000003
-4.5562500000 1.0000000002
-4.5437500000 1.0000000002
-4.5312500000 1.0000000002
-4.5187500000 1.0000000002
-4.5062500000 1.0000000001
-4.4937500000 1.0000000001
-4.4812500000 1.0000000001
-4.4687500000 1.0000000001
-4.4562500000 1.0000000001
-4.4437500000 1.0000000001
-4.4312500000 1.0000000001
-4.4187500000 1.0000000000
-4.4062500000 1.0000000000
-4.3937500000 1.0000000000
-4.3812500000 1.0000000000
-4.3687500000 1.0000000000
-4.3562500000 1.0000000000
-4.3437500000 1.0000000000
-4.3312500000 1.0000000000
-4.3187500000 1.0000000000
-4.3062500000 1.0000000000
-4.2937500000 1.0000000000
-4.2812500000 1.0000000000
-4.2687500000 1.0000000000
-4.2562500000 1.0000000000
-4.2437500000 1.0000000000
-4.2312500000 1.0000000000
-4.2187500000 1.0000000000
-4.2062500000 1.0000000000
-4.1937500000 1.0000000000
-4.1812500000 1.0000000000
-4.1687500000 1.0000000000
-4.1562500000 1.0000000000
-4.1437500000 1.0000000000
-4.1312500000 1.0000000000
-4.1187500000 1.0000000000
-4.1062500000 1.0000000000
-4.0937500000 1.0000000000
-4.0812500000 1.0000000000
-4.0687500000 1.0000000000
-4.0562500000 1.0000000000
-4.0437500000 1.0000000000
-4.0312500000 1.0000000000
-4.0187500000 1.0000000000
-4.0062500000 1.0000000000
-3.9937500000 1.0000000000
-3.9812500000 1.0000000000
-3.9687500000 1.0000000000
-3.9562500000 1.0000000000
-3.9437500000 1.0000000000
-3.9312500000 1.0000000000
-3.9187500000 1.0000000000
-3.9062500000 1.0000000000
-3.8937500000 1.0000000000
-3.8812500000 1.0000000000
-3.8687500000 1.0000000000
-3.8562500000 1.0000000000
-3.8437500000 1.0000000000
-3.8312500000 1.0000000000
-3.8187500000 1.0000000000
-3.8062500000 1.0000000000
-3.7937500000 1.0000000000
-3.7812500000 1.0000000000
-3.7687500000 1.0000000000
-3.7562500000 1.0000000000
-3.7437500000 1.0000000000
-3.7312500000 1.0000000000
-3.7187500000 1.0000000000
-3.7062500000 1.0000000000
-3.6937500000 1.0000000000
-3.6812500000 1.0000000000
-3.6687500000 1.0000000000
-3.6562500000 1.0000000000
-3.6437500000 1.0000000000
-3.6312500000 1.0000000000
-3.6187500000 1.0000000000
-3.6062500000 1.0000000000
-3.5937500000 1.0000000000
-3.5812500000 1.0000000000
-3.5687500000 1.0000000000
-3.5562500000 1.0000000000
-3.5437500000 1.0000000000
-3.5312500000 1.0000000000
-3.5187500000 1.0000000000
-3.5062500000 1.0000000000
-3.4937500000 1.0000000000
-3.4812500000 1.0000000000
-3.4687500000 1.0000000000
-3.4562500000 1.0000000000
-3.4437500000 1.0000000000
-3.4312500000 1.0000000000
-3.4187500000 1.0000000000
-3.4062500000 1.0000000000
-3.3937500000 1.0000000000
-3.3812500000 1.0000000000
-3.3687500000 1.0000000000
-3.3562500000 1.0000000000
-3.3437500000 1.0000000000
-3.3312500000 1.0000000000
-3.3187500000 1.0000000000
-3.3062500000 1.0000000000
-3.2937500000 1.0000000000
-3.2812500000 1.0000000000
-3.2687500000 1.0000000000
-3.2562500000 1.0000000000
-3.2437500000 1.0000000000
-3.2312500000 1.0000000000
-3.2187500000 1.0000000000
-3.2062500000 1.0000000000
-3.1937500000 1.0000000000
-3.1812500000 1.0000000000
-3.1687500000 1.0000000000
-3.1562500000 1.0000000000
-3.1437500000 1.0000000000
-3.1312500000 1.0000000000
-3.1187500000 1.0000000000
-3.1062500000 1.0000000000
-3.0937500000 1.0000000000
-3.0812500000 1.0000000000
-3.0687500000 1.0000000000
-3.0562500000 1.0000000000
-3.0437500000 1.0000000000
-3.0312500000 1.0000000000
-3.0187500000 1.0000000000
-3.0062500000 1.0000000000
-2.9937500000 1.0000000000
-2.9812500000 1.0000000000
-2.9687500000 1.0000000000
-2.9562500000 1.0000000000
-2.9437500000 1.0000000000
-2.9312500000 1.0000000000
-2.9187500000 1.0000000000
-2.9062500000 1.0000000000
-2.8937500000 1.0000000000
-2.8812500000 1.0000000000
-2.8687500000 1.0000000000
-2.8562500000 1.0000000000
-2.8437500000 1.0000000000
-2.8312500000 1.0000000000
-2.8187500000 1.0000000000
-2.8062500000 1.0000000000
-2.7937500000 1.0000000000
-2.7812500000 1.0000000000
-2.7687500000 1.0000000000
-2.7562500000 1.0000000000
-2.7437500000 1.0000000000
-2.7312500000 1.0000000000
-2.7187500000 1.0000000000
-2.7062500000 1.0000000000
-2.6937500000 1.0000000000
-2.6812500000 1.0000000000
-2.6687500000 1.0000000000
-2.6562500000 1.0000000000
-2.6437500000 1.0000000000
-2.6312500000 1.0000000000
-2.6187500000 1.0000000000
-2.6062500000 1.0000000000
-2.5937500000 1.0000000000
-2.5812500000 1.0000000000
-2.5687500000 1.0000000000
-2.5562500000 1.0000000000
-2.5437500000 1.0000000000
-2.5312500000 1.0000000000
-2.5187500000 1.0000000000
-2.5062500000 1.0000000000
-2.4937500000 1.0000000000
-2.4812500000 1.0000000000
-2.4687500000 1.0000000000
-2.4562500000 1.0000000000
-2.4437500000 1.0000000000
-2.4312500000 1.0000000000
-2.4187500000 1.0000000000
-2.4062500000 1.0000000000
-2.3937500000 1.0000000000
-2.3812500000 1.0000000000
-2.3687500000 1.0000000000
-2.3562500000 1.0000000000
-2.3437500000 1.0000000000
-2.3312500000 1.0000000000
-2.3187500000 1.0000000000
-2.3062500000 1.0000000000
-2.2937500000 1.0000000000
-2.2812500000 1.0000000000
-2.2687500000 1.0000000000
-2.2562500000 1.0000000000
-2.2437500000 1.0000000000
-2.2312500000 1.0000000000
-2.2187500000 1.0000000000
-2.2062500000 1.0000000000
-2.1937500000 1.0000000000
-2.1812500000 1.0000000000
-2.1687500000 1.0000000000
-2.1562500000 1.0000000000
-2.1437500000 1.0000000000
-2.1312500000 1.0000000000
-2.1187500000 1.0000000000
-2.1062500000 1.0000000000
-2.0937500000 1.0000000000
-2.0812500000 1.0000000000
-2.0687500000 1.0000000000
-2.0562500000 1.0000000000
-2.0437500000 1.0000000000
-2.0312500000 1.0000000000
-2.0187500000 1.0000000000
-2.0062500000 1.0000000000
-1.9937500000 1.0000000000
-1.9812500000 1.0000000000
-1.9687500000 1.0000000000
-1.9562500000 1.0000000000
-1.9437500000 1.0000000000
-1.9312500000 1.0000000000
-1.9187500000 1.0000000000
-1.9062500000 1.0000000000
-1.8937500000 1.0000000000
-1.8812500000 1.0000000000
-1.8687500000 1.0000000000
-1.8562500000 1.0000000000
-1.8437500000 1.0000000000
-1.8312500000 1.0000000000
-1.8187500000 1.0000000000
-1.8062500000 1.0000000000
-1.7937500000 1.0000000000
-1.7812500000 1.0000000000
-1.7687500000 1.0000000000
-1.7562500000 1.0000000000
-1.7437500000 1.0000000000
-1.7312500000 1.0000000000
-1.7187500000 1.0000000000
-1.7062500000 1.0000000000
-1.6937500000 1.0000000000
-1.6812500000 1.0000000000
-1.6687500000 1.0000000000
-1.6562500000 1.0000000000
-1.6437500000 1.0000000000
-1.6312500000 1.0000000000
-1.6187500000 1.0000000000
-1.6062500000 1.0000000000
-1.5937500000 1.0000000000
-1.5812500000 1.0000000000
-1.5687500000 1.0000000001
-1.5562500000 1.0000000001
-1.5437500000 1.0000000001
-1.5312500000 1.0000000001
-1.5187500000 1.0000000001
-1.5062500000 1.0000000001
-1.4937500000 1.0000000001
-1.4812500000 1.0000000002
-1.4687500000 1.0000000002
-1.4562500000 1.0000000002
-1.4437500000 1.0000000002
-1.4312500000 1.0000000003
-1.4187500000 1.0000000003
-1.4062500000 1.0000000004
-1.3937500000 1.0000000004
-1.3812500000 1.0000000005
-1.3687500000 1.0000000006
-1.3562500000 1.0000000007
-1.3437500000 1.0000000008
-1.3312500000 1.0000000009
-1.3187500000 1.0000000011
-1.3062500000 1.0000000012
-1.2937500000 1.0000000014
-1.2812500000 1.0000000016
-1.2687500000 1.0000000019
-1.2562500000 1.0000000022
-1.2437500000 1.0000000025
-1.2312500000 1.0000000029
-1.2187500000 1.0000000033
-1.2062500000 1.0000000038
-1.1937500000 1.0000000044
-1.1812500000 1.0000000051
-1.1687500000 1.0000000059
-1.1562500000 1.0000000067
-1.1437500000 1.0000000077
-1.1312500000 1.0000000089
-1.1187500000 1.0000000102
-1.1062500000 1.0000000117
-1.0937500000 1.0000000134
-1.0812500000 1.0000000154
-1.0687500000 1.0000000176
-1.0562500000 1.0000000202
-1.0437500000 1.0000000231
-1.0312500000 1.0000000264
-1.0187500000 1.0000000302
-1.0062500000 1.0000000345
-0.9937500000 1.0000000394
-0.9812500000 1.0000000450
-0.9687500000 1.0000000513
-0.9562500000 1.0000000585
-0.9437500000 1.0000000667
-0.9312500000 1.0000000761
-0.9187500000 1.0000000866
-0.9062500000 1.0000000986
-0.8937500000 1.0000001122
-0.8812500000 1.0000001276
-0.8687500000 1.0000001451
-0.8562500000 1.0000001648
-0.8437500000 1.0000001872
-0.8312500000 1.0000002125
-0.8187500000 1.0000002410
-0.8062500000 1.0000002733
-0.7937500000 1.0000003097
-0.7812500000 1.0000003509
-0.7687500000 1.0000003973
-0.7562500000 1.0000004495
-0.7437500000 1.0000005085
-0.7312500000 1.0000005748
-0.7187500000 1.0000006495
-0.7062500000 1.0000007335
-0.6937500000 1.0000008279
-0.6812500000 1.0000009340
-0.6687500000 1.0000010532
-0.6562500000 1.0000011870
-0.6437500000 1.0000013371
-0.6312500000 1.0000015054
-0.6187500000 1.0000016940
-0.6062500000 1.0000019053
-0.5937500000 1.0000021418
-0.5812500000 1.0000024063
-0.5687500000 1.0000027022
-0.5562500000 1.0000030329
-0.5437500000 1.0000034022
-0.5312500000 1.0000038145
-0.5187500000 1.0000042746
-0.5062500000 1.0000047876
-0.4937500000 1.0000053594
-0.4812500000 1.0000059963
-0.4687500000 1.0000067053
-0.4562500000 1.0000074942
-0.4437500000 1.0000083714
-0.4312500000 1.0000093464
-0.4187500000 1.0000104294
-0.4062500000 1.0000116316
-0.3937500000 1.0000129654
-0.3812500000 1.0000144444
-0.3687500000 1.0000160835
-0.3562500000 1.0000178990
-0.3437500000 1.0000199086
-0.3312500000 1.0000221318
-0.3187500000 1.0000245900
-0.3062500000 1.0000273063
-0.2937500000 1.0000303061
-0.2812500000 1.0000336171
-0.2687500000 1.0000372694
-0.2562500000 1.0000412958
-0.2437500000 1.0000457319
-0.2312500000 1.0000506166
-0.2187500000 1.0000559920
-0.2062500000 1.0000619038
-0.1937500000 1.0000684017
-0.1812500000 1.0000755394
-0.1687500000 1.0000833752
-0.1562500000 1.0000919720
-0.1437500000 1.0001013980
-0.1312500000 1.0001117267
-0.1187500000 1.0001230376
-0.1062500000 1.0001354163
-0.0937500000 1.0001489551
-0.0812500000 1.0001637535
-0.0687500000 1.0001799182
-0.0562500000 1.0001975642
-0.0437500000 1.0002168148
-0.0312500000 1.0002378023
-0.0187500000 1.0002606685
-0.0062500000 1.0002855651
0.0062500000 1.0003126547
0.0187500000 1.0003421106
0.0312500000 1.0003741182
0.0437500000 1.0004088749
0.0562500000 1.0004465911
0.0687500000 1.0004874908
0.0812500000 1.0005318120
0.0937500000 1.0005798074
0.1062500000 1.0006317449
0.1187500000 1.0006879085
0.1312500000 1.0007485987
0.1437500000 1.0008141329
0.1562500000 1.0008848461
0.1687500000 1.0009610917
0.1812500000 1.0010432414
0.1937500000 1.0011316864
0.2062500000 1.0012268370
0.2187500000 1.0013291239
0.2312500000 1.0014389977
0.2437500000 1.0015569295
0.2562500000 1.0016834113
0.2687500000 1.0018189560
0.2812500000 1.0019640971
0.2937500000 1.0021193892
0.3062500000 1.0022854075
0.3187500000 1.0024627480
0.3312500000 1.0026520265
0.3437500000 1.0028538789
0.3562500000 1.0030689602
0.3687500000 1.0032979440
0.3812500000 1.0035415216
0.3937500000 1.0038004014
0.4062500000 1.0040753076
0.4187500000 1.0043669791
0.4312500000 1.0046761685
0.4437500000 1.0050036403
0.4562500000 1.0053501697
0.4687500000 1.0057165412
0.4812500000 1.0061035461
0.4937500000 1.0065119817
0.5062500000 1.0069426488
0.5187500000 1.0073963498
0.5312500000 1.0078738866
0.5437500000 1.0083760588
0.5562500000 1.0089036614
0.5687500000 1.0094574822
0.5812500000 1.0100383003
0.5937500000 1.0106468833
0.6062500000 1.0112839855
0.6187500000 1.0119503454
0.6312500000 1.0126466837
0.6437500000 1.0133737015
0.6562500000 1.0141320777
0.6687500000 1.0149224678
0.6812500000 1.0157455018
0.6937500000 1.0166017826
0.7062500000 1.0174918848
0.7187500000 1.0184163527
0.7312500000 1.0193756995
0.7437500000 1.0203704051
0.7562500000 1.0214009160
0.7687500000 1.0224676436
0.7812500000 1.0235709639
0.7937500000 1.0247112163
0.8062500000 1.0258887037
0.8187500000 1.0271036916
0.8312500000 1.0283564080
0.8437500000 1.0296470459
0.8562500000 1.0309757636
0.8687500000 1.0323426835
0.8812500000 1.0337478933
0.8937500000 1.0351914456
0.9062500000 1.0366733587
0.9187500000 1.0381936170
0.9312500000 1.0397521716
0.9437500000 1.0413489411
0.9562500000 1.0429838131
0.9687500000 1.0446566452
0.9812500000 1.0463672664
0.9937500000 1.0481154796
1.0062500000 1.0499010626
1.0187500000 1.0517237683
1.0312500000 1.0535833256
1.0437500000 1.0554794403
1.0562500000 1.0574117960
1.0687500000 1.0593800558
1.0812500000 1.0613838638
1.0937500000 1.0634228474
1.1062500000 1.0654966186
1.1187500000 1.0676047737
1.1312500000 1.0697469019
1.1437500000 1.0719225803
1.1562500000 1.0741313729
1.1687500000 1.0763728329
1.1812500000 1.0786465051
1.1937500000 1.0809519267
1.2062500000 1.0832886275
1.2187500000 1.0856561295
1.2312500000 1.0880539478
1.2437500000 1.0904815922
1.2562500000 1.0929385689
1.2687500000 1.0954243824
1.2812500000 1.0979385339
1.2937500000 1.1004805213
1.3062500000 1.1030498393
1.3187500000 1.1056459799
1.3312500000 1.1082684436
1.3437500000 1.1109167356
1.3562500000 1.1135903606
1.3687500000 1.1162888219
1.3812500000 1.1190116228
1.3937500000 1.1217582678
1.4062500000 1.1245282641
1.4187500000 1.1273211219
1.4312500000 1.1301363529
1.4437500000 1.1329734698
1.4562500000 1.1358319875
1.4687500000 1.1387114243
1.4812500000 1.1416113020
1.4937500000 1.1445311453
1.5062500000 1.1474704898
1.5187500000 1.1504288748
1.5312500000 1.1534058429
1.5437500000 1.1564009404
1.5562500000 1.1594137161
1.5687500000 1.1624437210
1.5812500000 1.1654905087
1.5937500000 1.1685536370
1.6062500000 1.1716326676
1.6187500000 1.1747271652
1.6312500000 1.1778366962
1.6437500000 1.1809608293
1.6562500000 1.1840991404
1.6687500000 1.1872512153
1.6812500000 1.1904166410
1.6937500000 1.1935950057
1.7062500000 1.1967858999
1.7187500000 1.1999889169
1.7312500000 1.2032036529
1.7437500000 1.2064297052
1.7562500000 1.2096666727
1.7687500000 1.2129141565
1.7812500000 1.2161717602
1.7937500000 1.2194390886
1.8062500000 1.2227157501
1.8187500000 1.2260013582
1.8312500000 1.2292955274
1.8437500000 1.2325978727
1.8562500000 1.2359080089
1.8687500000 1.2392255506
1.8812500000 1.2425501128
1.8937500000 1.2458813111
1.9062500000 1.2492187607
1.9187500000 1.2525620762
1.9312500000 1.2559108712
1.9437500000 1.2592647592
1.9562500000 1.2626233559
1.9687500000 1.2659862754
1.9812500000 1.2693531290
1.9937500000 1.2727235261
2.0062500000 1.2760970736
2.0187500000 1.2794733754
2.0312500000 1.2828520323
2.0437500000 1.2862326418
2.0562500000 1.2896147980
2.0687500000 1.2929980911
2.0812500000 1.2963821068
2.0937500000 1.2997664257
2.1062500000 1.3031506238
2.1187500000 1.3065342703
2.1312500000 1.3099169281
2.1437500000 1.3132981526
2.1562500000 1.3166774917
2.1687500000 1.3200544850
2.1812500000 1.3234286635
2.1937500000 1.3267995490
2.2062500000 1.3301666540
2.2187500000 1.3335294800
2.2312500000 1.3368875139
2.2437500000 1.3402402293
2.2562500000 1.3435870861
2.2687500000 1.3469275288
2.2812500000 1.3502609852
2.2937500000 1.3535868663
2.3062500000 1.3569045648
2.3187500000 1.3602134535
2.3312500000 1.3635128831
2.3437500000 1.3668021818
2.3562500000 1.3700806541
2.3687500000 1.3733475759
2.3812500000 1.3766021860
2.3937500000 1.3798436909
2.4062500000 1.3830712619
2.4187500000 1.3862840331
2.4312500000 1.3894810963
2.4437500000 1.3926614967
2.4562500000 1.3958242294
2.4687500000 1.3989682361
2.4812500000 1.4020923993
2.4937500000 1.4051955362
2.5062500000 1.4082763907
2.5187500000 1.4113336218
2.5312500000 1.4143657899
2.5437500000 1.4173713560
2.5562500000 1.4203486677
2.5687500000 1.4232959463
2.5812500000 1.4262112728
2.5937500000 1.4290925713
2.6062500000 1.4319375873
2.6187500000 1.4347438618
2.6312500000 1.4375087040
2.6437500000 1.4402291614
2.6562500000 1.4429019835
2.6687500000 1.4455235762
2.6812500000 1.4480899378
2.6937500000 1.4505965814
2.7062500000 1.4530384800
2.7187500000 1.4554099752
2.7312500000 1.4577046671
2.7437500000 1.4599152786
2.7562500000 1.4620334908
2.7687500000 1.4640497480
2.7812500000 1.4659530202
2.7937500000 1.4677305115
2.8062500000 1.4693672988
2.8187500000 1.4708458857
2.8312500000 1.4721456503
2.8437500000 1.4732421628
2.8562500000 1.4741063450
2.8687500000 1.4747034233
2.8812500000 1.4749916271
2.8937500000 1.4749205697
2.9062500000 1.4744292374
2.9187500000 1.4734434971
2.9312500000 1.4718730194
2.9437500000 1.4696075015
2.9562500000 1.4665120698
2.9687500000 1.4624217525
2.9812500000 1.4571349599
2.9937500000 1.4504060117
3.0062500000 1.4419369800
3.0187500000 1.4313695440
3.0312500000 1.4182783865
3.0437500000 1.4021691654
3.0562500000 1.3824934782
3.0687500000 1.3586961163
3.0812500000 1.3303224551
3.0937500000 1.2973623556
3.1062500000 1.2613427055
3.1187500000 1.2267792048
3.1312500000 1.1959643825
3.1437500000 1.1692697506
3.1562500000 1.1464530135
3.1687500000 1.1270775003
3.1812500000 1.1106640020
3.1937500000 1.0967588165
3.2062500000 1.0849599906
3.2187500000 1.0749213325
3.2312500000 1.0663491259
3.2437500000 1.0589985689
3.2562500000 1.0526670502
3.2687500000 1.0471874829
3.2812500000 1.0424223267
3.2937500000 1.0382584128
3.3062500000 1.0346025694
3.3187500000 1.0313779785
3.3312500000 1.0285211471
3.3437500000 1.0259794277
3.3562500000 1.0237090786
3.3687500000 1.0216736111
3.3812500000 1.0198424599
3.3937500000 1.0181899075
3.4062500000 1.0166942150
3.4187500000 1.0153369199
3.4312500000 1.0141022661
3.4437500000 1.0129767423
3.4562500000 1.0119487053
3.4687500000 1.0110080734
3.4812500000 1.0101460752
3.4937500000 1.0093550437
3.5062500000 1.0086282470
3.5187500000 1.0079597482
3.5312500000 1.0073442895
3.5437500000 1.0067771959
3.5562500000 1.0062542945
3.5687500000 1.0057718473
3.5812500000 1.0053264944
3.5937500000 1.0049152059
3.6062500000 1.0045352416
3.6187500000 1.0041841163
3.6312500000 1.0038595703
3.6437500000 1.0035595437
3.6562500000 1.0032821551
3.6687500000 1.0030256823
3.6812500000 1.0027885462
3.6937500000 1.0025692962
3.7062500000 1.0023665978
3.7187500000 1.0021792218
3.7312500000 1.0020060343
3.7437500000 1.0018459883
3.7562500000 1.0016981161
3.7687500000 1.0015615226
3.7812500000 1.0014353790
3.7937500000 1.0013189173
3.8062500000 1.0012114260
3.8187500000 1.0011122450
3.8312500000 1.0010207619
3.8437500000 1.0009364085
3.8562500000 1.0008586572
3.8687500000 1.0007870180
3.8812500000 1.0007210363
3.8937500000 1.0006602896
3.9062500000 1.0006043855
3.9187500000 1.0005529599
3.9312500000 1.0005056744
3.9437500000 1.0004622149
3.9562500000 1.0004222899
3.9687500000 1.0003856288
3.9812500000 1.0003519804
3.9937500000 1.0003211118
4.0062500000 1.0002928069
4.0187500000 1.0002668654
4.0312500000 1.0002431016
4.0437500000 1.0002213436
4.0562500000 1.0002014320
4.0687500000 1.0001832193
4.0812500000 1.0001665692
4.0937500000 1.0001513553
4.1062500000 1.0001374610
4.1187500000 1.0001247784
4.1312500000 1.0001132079
4.1437500000 1.0001026575
4.1562500000 1.0000930425
4.1687500000 1.0000842844
4.1812500000 1.0000763113
4.1937500000 1.0000690566
4.2062500000 1.0000624591
4.2187500000 1.0000564626
4.2312500000 1.0000510152
4.2437500000 1.0000460694
4.2562500000 1.0000415813
4.2687500000 1.0000375109
4.2812500000 1.0000338213
4.2937500000 1.0000304786
4.3062500000 1.0000274520
4.3187500000 1.0000247129
4.3312500000 1.0000222356
4.3437500000 1.0000199961
4.3562500000 1.0000179727
4.3687500000 1.0000161457
4.3812500000 1.0000144968
4.3937500000 1.0000130095
4.4062500000 1.0000116686
4.4187500000 1.0000104605
4.4312500000 1.0000093726
4.4437500000 1.0000083935
4.4562500000 1.0000075127
4.4687500000 1.0000067209
4.4812500000 1.0000060093
4.4937500000 1.0000053704
4.5062500000 1.0000047968
4.5187500000 1.0000042823
4.5312500000 1.0000038210
4.5437500000 1.0000034076
4.5562500000 1.0000030374
4.5687500000 1.0000027060
4.5812500000 1.0000024095
4.5937500000 1.0000021444
4.6062500000 1.0000019075
4.6187500000 1.0000016959
4.6312500000 1.0000015070
4.6437500000 1.0000013384
4.6562500000 1.0000011881
4.6687500000 1.0000010541
4.6812500000 1.0000009348
4.6937500000 1.0000008286
4.7062500000 1.0000007340
4.7187500000 1.0000006499
4.7312500000 1.0000005752
4.7437500000 1.0000005088
4.7562500000 1.0000004498
4.7687500000 1.0000003975
4.7812500000 1.0000003510
4.7937500000 1.0000003099
4.8062500000 1.0000002734
4.8187500000 1.0000002411
4.8312500000 1.0000002125
4.8437500000 1.0000001873
4.8562500000 1.0000001649
4.8687500000 1.0000001451
4.8812500000 1.0000001277
4.8937500000 1.0000001123
4.9062500000 1.0000000987
4.9187500000 1.0000000867
4.9312500000 1.0000000761
4.9437500000 1.0000000668
4.9562500000 1.0000000586
4.9687500000 1.0000000513
4.9812500000 1.0000000450
4.9937500000 1.0000000394


==> test9_convStep2.txt <==
xcoor solSLc solSL solExa
-4.9500000000 -4.9583333333 -4.9583333333 -4.9583333333
-4.8500000000 -4.8750000000 -4.8750000000 -4.8750000000
-4.7500000000 -4.7916666667 -4.7916666667 -4.7916666667
-4.6500000000 -4.7083333333 -4.7083333333 -4.7083333333
-4.5500000000 -4.6250000000 -4.6250000000 -4.6250000000
-4.4500000000 -4.5416666667 -4.5416666667 -4.5416666667
-4.3500000000 -4.4583333333 -4.4583333333 -4.4583333333
-4.2500000000 -4.3750000000 -4.3750000000 -4.3750000000
-4.1500000000 -4.2916666667 -4.2916666667 -4.2916666667
-4.0500000000 -4.2083333333 -4.2083333333 -4.2083333333
-3.9500000000 -4.1250000000 -4.1250000000 -4.1250000000
-3.8500000000 -4.0416666667 -4.0416666667 -4.0416666667
-3.7500000000 -3.9583333333 -3.9583333333 -3.9583333333
-3.6500000000 -3.8750000000 -3.8750000000 -3.8750000000
-3.5500000000 -3.7916666667 -3.7916666667 -3.7916666667
-3.4500000000 -3.7083333333 -3.7083333333 -3.7083333333
-3.3500000000 -3.6250000000 -3.6250000000 -3.6250000000
-3.2500000000 -3.5416666667 -3.5416666667 -3.5416666667
-3.1500000000 -3.4583333333 -3.4583333333 -3.4583333333
-3.0500000000 -3.3750000000 -3.3750000000 -3.3750000000
-2.9500000000 -3.2916666667 -3.2916666667 -3.2916666667
-2.8500000000 -3.2083333333 -3.2083333333 -3.2083333333
-2.7500000000 -3.1250000000 -3.1250000000 -3.1250000000
-2.6500000000 -3.0416666667 -3.0416666667 -3.0416666667
-2.5500000000 -2.9583333333 -2.9583333333 -2.9583333333
-2.4500000000 -2.8750000000 -2.8750000000 -2.8750000000
-2.3500000000 -2.7916666667 -2.7916666667 -2.7916666667
-2.2500000000 -2.7083333333 -2.7083333333 -2.7083333333
-2.1500000000 -2.6250000000 -2.6250000000 -2.6250000000
-2.0500000000 -2.5416666667 -2.5416666667 -2.5416666667
-1.9500000000 -2.4583333333 -2.4583333333 -2.4583333333
-1.8500000000 -2.3750000000 -2.3750000000 -2.3750000000
-1.7500000000 -2.2916666667 -2.2916666667 -2.2916666667
-1.6500000000 -2.2083333333 -2.2083333333 -2.2083333333
-1.5500000000 -2.1250000000 -2.1250000000 -2.1250000000
-1.4500000000 -2.0416666667 -2.0416666667 -2.0416666667
-1.3500000000 -1.9583333333 -1.9583333333 -1.9583333333
-1.2500000000 -1.8750000000 -1.8750000000 -1.8750000000
-1.1500000000 -1.7916666667 -1.7916666667 -1.7916666667
-1.0500000000 -1.7083333333 -1.7083333333 -1.7083333333
-0.9500000000 -1.6250000000 -1.6250000000 -1.6250000000
-0.8500000000 -1.5416666667 -1.5416666667 -1.5416666667
-0.7500000000 -1.4583333333 -1.4583333333 -1.4583333333
-0.6500000000 -1.3750000000 -1.3750000000 -1.3750000000
-0.5500000000 -1.2916666667 -1.2916666667 -1.2916666667
-0.4500000000 -1.2083333333 -1.2083333333 -1.2083333333
-0.3500000000 -1.1250000000 -1.1250000000 -1.1250000000
-0.2500000000 -1.0416666667 -1.0416666667 -1.0416666667
-0.1500000000 -0.9583333333 -0.9583333333 -0.9583333333
-0.0500000000 -0.8750000000 -0.8750000000 -0.8750000000
0.0500000000 -0.7916666667 -0.7916666667 -0.7916666667
0.1500000000 -0.7083333333 -0.7083333333 -0.7083333333
0.2500000000 -0.6250000000 -0.6250000000 -0.6250000000
0.3500000000 -0.5416666667 -0.5416666667 -0.5416666667
0.4500000000 -0.4583333333 -0.4583333333 -0.4583333333
0.5500000000 -0.3750000000 -0.3750000000 -0.3750000000
0.6500000000 -0.2916666667 -0.2916666667 -0.2916666667
0.7500000000 -0.2083333333 -0.2083333333 -0.2083333333
0.8500000000 -0.1250000000 -0.1250000000 -0.1250000000
0.9500000000 -0.0416666667 -0.0416666667 -0.0416666667
1.0500000000 0.0416666667 0.0416666667 0.0416666667
1.1500000000 0.1250000000 0.1250000000 0.1250000000
1.2500000000 0.2083333333 0.2083333333 0.2083333333
1.3500000000 0.2916666667 0.2916666667 0.2916666667
1.4500000000 0.3750000000 0.3750000000 0.3750000000
1.5500000000 0.4583333333 0.4583333333 0.4583333333
1.6500000000 0.5416666667 0.5416666667 0.5416666667
1.7500000000 0.6250000000 0.6250000000 0.6250000000
1.8500000000 0.7083333333 0.7083333333 0.7083333333
1.9500000000 0.7916666667 0.7916666667 0.7916666667
2.0500000000 0.8750000000 0.8750000000 0.8750000000
2.1500000000 0.9583333333 0.9583333333 0.9583333333
2.2500000000 1.0416666667 1.0416666667 1.0416666667
2.3500000000 1.1250000000 1.1250000000 1.1250000000
2.4500000000 1.2083333333 1.2083333333 1.2083333333
2.5500000000 1.2916666667 1.2916666667 1.2916666667
2.6500000000 1.3750000000 1.3750000000 1.3750000000
2.7500000000 1.4583333333 1.4583333333 1.4583333333
2.8500000000 1.5416666667 1.5416666667 1.5416666667
2.9500000000 1.6250000000 1.6250000000 1.6250000000
3.0500000000 1.7083333333 1.7083333333 1.7083333333
3.1500000000 1.7916666667 1.7916666667 1.7916666667
3.2500000000 1.8750000000 1.8750000000 1.8750000000
3.3500000000 1.9583333333 1.9583333333 1.9583333333
3.4500000000 2.0416666667 2.0416666667 2.0416666667
3.5500000000 2.1250000000 2.1250000000 2.1250000000
3.6500000000 2.2083333333 2.2083333333 2.2083333333
3.7500000000 2.2916666667 2.2916666667 2.2916666667
3.8500000000 2.3750000000 2.3750000000 2.3750000000
3.9500000000 2.4583333333 2.4583333333 2.4583333333
4.0500000000 2.5416666667 2.5416666667 2.5416666667
4.1500000000 2.6250000000 2.6250000000 2.6250000000
4.2500000000 2.7083333333 2.7083333333 2.7083333333
4.3500000000 2.7916666667 2.7916666667 2.7916666667
4.4500000000 2.8750000000 2.8750000000 2.8750000000
4.5500000000 2.9583333333 2.9583333333 2.9583333333
4.6500000000 3.0416666667 3.0416666667 3.0416666667
4.7500000000 3.1250000000 3.1250000000 3.1250000000
4.8500000000 3.2083333333 3.2083333333 3.2083333333
4.9500000000 3.2916666667 3.2916666667 3.2916666667


==> test9_convStep2_crossed.txt <==
xcoorInt nCrossed
-5.0000000000 8.0000000000
-4.9000000000 8.0000000000
-4.8000000000 8.0000000000
-4.7000000000 8.0000000000
-4.6000000000 8.0000000000
-4.5000000000 7.0000000000
-4.4000000000 7.0000000000
-4.3000000000 7.0000000000
-4.2000000000 7.0000000000
-4.1000000000 7.0000000000
-4.0000000000 7.0000000000
-3.9000000000 7.0000000000
-3.8000000000 6.0000000000
-3.7000000000 6.0000000000
-3.6000000000 6.0000000000
-3.5000000000 6.0000000000
-3.4000000000 6.0000000000
-3.3000000000 6.0000000000
-3.2000000000 6.0000000000
-3.1000000000 5.0000000000
-3.0000000000 5.0000000000
-2.9000000000 5.0000000000
-2.8000000000 5.0000000000
-2.7000000000 5.0000000000
-2.6000000000 5.0000000000
-2.5000000000 5.0000000000
-2.4000000000 4.0000000000
-2.3000000000 4.0000000000
-2.2000000000 4.0000000000
-2.1000000000 4.0000000000
-2.0000000000 4.0000000000
-1.9000000000 4.0000000000
-1.8000000000 4.0000000000
-1.7000000000 3.0000000000
-1.6000000000 3.0000000000
-1.5000000000 3.0000000000
-1.4000000000 3.0000000000
-1.3000000000 3.0000000000
-1.2000000000 3.0000000000
-1.1000000000 3.0000000000
-1.0000000000 2.0000000000
-0.9000000000 2.0000000000
-0.8000000000 2.0000000000
-0.7000000000 2.0000000000
-0.6000000000 2.0000000000
-0.5000000000 2.0000000000
-0.4000000000 2.0000000000
-0.3000000000 1.0000000000
-0.2000000000 1.0000000000
-0.1000000000 1.0000000000
0.0000000000 1.0000000000
0.1000000000 1.0000000000
0.2000000000 1.0000000000
0.3000000000 1.0000000000
0.4000000000 0.0000000000
0.5000000000 0.0000000000
0.6000000000 0.0000000000
0.7000000000 0.0000000000
0.8000000000 0.0000000000
0.9000000000 0.0000000000
1.0000000000 0.0000000000
1.1000000000 0.0000000000
1.2000000000 0.0000000000
1.3000000000 0.0000000000
1.4000000000 0.0000000000
1.5000000000 0.0000000000
1.6000000000 0.0000000000
1.7000000000 1.0000000000
1.8000000000 1.0000000000
1.9000000000 1.0000000000
2.0000000000 1.0000000000
2.1000000000 1.0000000000
2.2000000000 1.0000000000
2.3000000000 1.0000000000
2.4000000000 2.0000000000
2.5000000000 2.0000000000
2.6000000000 2.0000000000
2.7000000000 2.0000000000
2.8000000000 2.0000000000
2.9000000000 2.0000000000
3.0000000000 2.0000000000
3.1000000000 3.0000000000
3.2000000000 3.0000000000
3.3000000000 3.0000000000
3.4000000000 3.0000000000
3.5000000000 3.0000000000
3.6000000000 3.0000000000
3.7000000000 3.0000000000
3.8000000000 4.0000000000
3.9000000000 4.0000000000
4.0000000000 4.0000000000
4.1000000000 4.0000000000
4.2000000000 4.0000000000
4.3000000000 4.0000000000
4.4000000000 4.0000000000
4.5000000000 5.0000000000
4.6000000000 5.0000000000
4.7000000000 5.0000000000
4.8000000000 5.0000000000
4.9000000000 5.0000000000
5.0000000000 5.0000000000

